Joint Learning of Control Lyapunov Functions and Controllers via Stable-by-Design Surrogates

Training and verifying neural network-based control Lyapunov functions (CLFs) can be computationally demanding. To address this challenge, we propose a framework that jointly learns a CLF and a stabilizing controller using structured neural networks and a projection-based parameterization. Specifically, we employ Polyak-Lojasiewicz networks (PLNets), which parameterize nonconvex, positive-definite CLF candidates, and construct a stable-by-design surrogate of the closed-loop dynamics that satisfies the Lyapunov decrease condition by construction. The controller combines linear state feedback with a higher-order correction term resembling Sontag's universal formula and is trained to align the resulting closed-loop dynamics with the stable-by-design surrogate. Unlike classical approaches based on Sontag's formula, our framework does not require a known CLF; instead, it learns the CLF and controller simultaneously. We establish local and global stability guarantees for the learned controller and demonstrate the effectiveness of the proposed approach through numerical examples.

==> figs/academic_learned_phase.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6 x7 y7 x8 y8 x9 y9 x10 y10 x11 y11
1.8 0 1.5588 0.9 0.9 1.5588 1.1022e-16 1.8 -0.9 1.5588 -1.5588 0.9 -1.8 2.2044e-16 -1.5588 -0.9 -0.9 -1.5588 -3.3065e-16 -1.8 0.9 -1.5588 1.5588 -0.9
1.6934 -0.86142 1.5709 -0.47326 1.0483 0.18204 0.26172 0.9081 -0.64248 1.0595 -1.3786 0.86564 -1.6934 0.86141 -1.5709 0.47324 -1.0483 -0.18206 -0.26172 -0.90812 0.64248 -1.0595 1.3786 -0.86564
1.5039 -0.96424 1.4358 -0.78566 1.0307 -0.27373 0.38893 0.4108 -0.46393 0.74813 -1.2189 0.72926 -1.5039 0.96424 -1.4358 0.78566 -1.0307 0.27372 -0.38894 -0.41082 0.46393 -0.74813 1.2189 -0.72925
1.3226 -0.83461 1.2789 -0.75527 0.96058 -0.39427 0.44056 0.13374 -0.33652 0.53888 -1.0861 0.6024 -1.3226 0.83462 -1.2789 0.75527 -0.96059 0.39427 -0.44057 -0.13375 0.33652 -0.53888 1.0861 -0.6024
1.1709 -0.68635 1.1386 -0.64467 0.88109 -0.38994 0.45131 -0.010131 -0.24426 0.39194 -0.97615 0.50138 -1.1709 0.68635 -1.1386 0.64467 -0.88109 0.38995 -0.45132 0.01013 0.24426 -0.39194 0.97615 -0.50138
1.0462 -0.56579 1.0205 -0.53923 0.8068 -0.35084 0.44038 -0.092254 -0.17701 0.28623 -0.8841 0.42237 -1.0462 0.56579 -1.0205 0.53924 -0.8068 0.35085 -0.4404 0.092255 0.17701 -0.28623 0.8841 -0.42237
0.94277 -0.47231 0.9216 -0.45325 0.74042 -0.31633 0.41666 -0.14039 -0.12787 0.20922 -0.8061 0.36037 -0.94277 0.47231 -0.9216 0.45326 -0.74043 0.31633 -0.41668 0.14039 0.12787 -0.20922 0.8061 -0.36037
0.85589 -0.39937 0.83805 -0.38481 0.67924 -0.29723 0.38572 -0.16604 -0.091955 0.15279 -0.73823 0.32216 -0.85589 0.39937 -0.83806 0.38481 -0.67925 0.29723 -0.38573 0.16604 0.091955 -0.15279 0.73823 -0.32216
0.78191 -0.34454 0.76647 -0.33564 0.62107 -0.28513 0.35124 -0.17674 -0.065756 0.11133 -0.67612 0.30085 -0.7819 0.34454 -0.76647 0.33564 -0.62108 0.28513 -0.35125 0.17675 0.065756 -0.11133 0.67612 -0.30085
0.7164 -0.31354 0.70231 -0.30858 0.56504 -0.27531 0.31568 -0.17749 -0.046692 0.080872 -0.61738 0.28727 -0.7164 0.31354 -0.70231 0.30858 -0.56505 0.27531 -0.31569 0.17749 0.046692 -0.080872 0.61739 -0.28727
0.65563 -0.29565 0.64232 -0.29251 0.51097 -0.26525 0.28068 -0.17169 -0.032869 0.058518 -0.56103 0.2764 -0.65563 0.29565 -0.64232 0.29251 -0.51097 0.26525 -0.28069 0.17169 0.032869 -0.058518 0.56104 -0.2764
0.59777 -0.28341 0.58501 -0.28093 0.45904 -0.25373 0.24728 -0.16172 -0.022888 0.042143 -0.50683 0.26556 -0.59777 0.28341 -0.58501 0.28093 -0.45905 0.25373 -0.24729 0.16172 0.022888 -0.042143 0.50683 -0.26556
0.54216 -0.27277 0.52989 -0.27031 0.4096 -0.24033 0.21615 -0.14929 -0.015718 0.030178 -0.4549 0.25344 -0.54216 0.27277 -0.52989 0.27031 -0.40961 0.24033 -0.21616 0.1493 0.015718 -0.030178 0.4549 -0.25344
0.48871 -0.26158 0.47695 -0.25884 0.36303 -0.22515 0.18765 -0.13563 -0.010601 0.021461 -0.40556 0.2396 -0.48871 0.26158 -0.47695 0.25884 -0.36303 0.22515 -0.18765 0.13564 0.010601 -0.021461 0.40557 -0.2396
0.43763 -0.24889 0.42646 -0.24577 0.31964 -0.20854 0.16192 -0.12162 -0.0069752 0.015134 -0.35917 0.22409 -0.43763 0.24889 -0.42646 0.24577 -0.31964 0.20854 -0.16193 0.12162 0.0069752 -0.015134 0.35917 -0.22409
0.38927 -0.23445 0.37876 -0.23095 0.27967 -0.19101 0.13898 -0.10785 -0.0044307 0.010561 -0.31602 0.20725 -0.38927 0.23445 -0.37876 0.23095 -0.27968 0.19101 -0.13899 0.10786 0.0044307 -0.010561 0.31602 -0.20725
0.34396 -0.21843 0.33418 -0.21463 0.24326 -0.17309 0.11873 -0.094761 -0.0026655 0.0072729 -0.27633 0.18958 -0.34396 0.21843 -0.33418 0.21463 -0.24326 0.17309 -0.11874 0.094764 0.0026655 -0.0072729 0.27633 -0.18958
0.30198 -0.20125 0.29298 -0.19725 0.21043 -0.15529 0.10102 -0.082593 -0.0014591 0.0049229 -0.24021 0.1716 -0.30198 0.20125 -0.29298 0.19725 -0.21043 0.1553 -0.10102 0.082596 0.0014591 -0.0049229 0.24021 -0.1716
0.2635 -0.18341 0.25531 -0.17934 0.18111 -0.13805 0.085626 -0.071491 -0.00065093 0.0032556 -0.20767 0.15379 -0.2635 0.18341 -0.25531 0.17934 -0.18111 0.13805 -0.08563 0.071494 0.00065093 -0.0032556 0.20768 -0.1538
0.22862 -0.16543 0.22124 -0.16141 0.15515 -0.12169 0.072345 -0.061512 -0.00012402 0.0020832 -0.17865 0.13659 -0.22862 0.16543 -0.22124 0.16141 -0.15515 0.1217 -0.072348 0.061514 0.00012402 -0.0020832 0.17865 -0.13659
0.19731 -0.1478 0.19072 -0.1439 0.13235 -0.10646 0.060947 -0.05265 0.00020609 0.0012681 -0.15298 0.12031 -0.19731 0.1478 -0.19072 0.1439 -0.13236 0.10647 -0.06095 0.052652 -0.00020609 -0.0012681 0.15298 -0.12031
0.16946 -0.13088 0.16363 -0.12719 0.11248 -0.092508 0.051213 -0.04486 0.00040025 0.00070937 -0.13045 0.10518 -0.16946 0.13088 -0.16363 0.12719 -0.11248 0.09251 -0.051216 0.044862 -0.00040025 -0.00070937 0.13045 -0.10518
0.14489 -0.11497 0.13978 -0.11154 0.095261 -0.079894 0.042936 -0.038071 0.00050199 0.00033354 -0.11082 0.09133 -0.14489 0.11497 -0.13978 0.11154 -0.095263 0.079895 -0.042938 0.038072 -0.00050199 -0.00033354 0.11082 -0.091331
0.12339 -0.10027 0.11893 -0.097128 0.080431 -0.068627 0.035924 -0.032196 0.00054226 8.7146e-05 -0.093826 0.078832 -0.12339 0.10027 -0.11893 0.097128 -0.080433 0.068628 -0.035926 0.032198 -0.00054226 -8.7146e-05 0.093827 -0.078832
0.10469 -0.086881 0.10084 -0.084046 0.067723 -0.058666 0.030003 -0.027145 0.00054287 -6.8525e-05 -0.079197 0.06768 -0.10469 0.086881 -0.10084 0.084046 -0.067724 0.058667 -0.030004 0.027146 -0.00054287 6.8525e-05 0.079198 -0.06768
0.088544 -0.074848 0.085222 -0.072318 0.056883 -0.049937 0.025017 -0.022824 0.00051902 -0.00016136 -0.066667 0.057831 -0.088544 0.074848 -0.085222 0.072318 -0.056884 0.049938 -0.025018 0.022825 -0.00051902 0.00016136 0.066667 -0.057831
0.074666 -0.064151 0.071821 -0.061916 0.047672 -0.042347 0.02083 -0.019145 0.00048117 -0.00021135 -0.055983 0.049207 -0.074666 0.064151 -0.071821 0.061916 -0.047673 0.042348 -0.020831 0.019146 -0.00048117 0.00021135 0.055983 -0.049207
0.062799 -0.054733 0.060372 -0.052775 0.039875 -0.035791 0.017322 -0.016026 0.00043638 -0.00023271 -0.046909 0.041714 -0.062799 0.054733 -0.060372 0.052775 -0.039876 0.035792 -0.017323 0.016026 -0.00043638 0.00023271 0.046909 -0.041714
0.052694 -0.046509 0.050632 -0.044808 0.033294 -0.030161 0.014388 -0.013389 0.00038932 -0.00023549 -0.039229 0.035245 -0.052693 0.046509 -0.050632 0.044808 -0.033295 0.030162 -0.014389 0.01339 -0.00038932 0.00023549 0.039229 -0.035245
0.044122 -0.03938 0.042377 -0.037911 0.027756 -0.02535 0.011939 -0.011168 0.00034295 -0.00022669 -0.03275 0.029693 -0.044122 0.03938 -0.042377 0.037911 -0.027756 0.02535 -0.011939 0.011168 -0.00034295 0.00022669 0.03275 -0.029693
0.036876 -0.033239 0.035404 -0.031978 0.023106 -0.021257 0.0098971 -0.0093015 0.00029909 -0.00021115 -0.027298 0.02495 -0.036876 0.033239 -0.035404 0.031978 -0.023107 0.021257 -0.0098975 0.0093019 -0.00029909 0.00021115 0.027298 -0.024951
0.030768 -0.027976 0.029529 -0.026899 0.019212 -0.017788 0.0081979 -0.0077367 0.00025872 -0.00019216 -0.022722 0.020918 -0.030768 0.027976 -0.029529 0.026899 -0.019212 0.017789 -0.0081982 0.007737 -0.00025872 0.00019216 0.022722 -0.020918
0.025633 -0.023489 0.024594 -0.022573 0.015955 -0.014858 0.0067853 -0.0064276 0.00022231 -0.00017188 -0.01889 0.017501 -0.025633 0.023489 -0.024594 0.022573 -0.015955 0.014858 -0.0067856 0.0064279 -0.00022231 0.00017188 0.01889 -0.017501
0.021327 -0.019678 0.020456 -0.018902 0.013237 -0.012391 0.0056124 -0.0053344 0.00018996 -0.00015172 -0.015687 0.014616 -0.021327 0.019678 -0.020456 0.018902 -0.013238 0.012391 -0.0056127 0.0053346 -0.00018996 0.00015172 0.015687 -0.014616
0.017723 -0.016453 0.016995 -0.015798 0.010973 -0.010318 0.0046395 -0.0044229 0.00016156 -0.00013254 -0.013013 0.012187 -0.017723 0.016453 -0.016995 0.015798 -0.010973 0.010318 -0.0046397 0.0044231 -0.00016156 0.00013254 0.013013 -0.012187
0.014712 -0.013733 0.014105 -0.013181 0.0090879 -0.0085808 0.0038331 -0.0036641 0.00013685 -0.0001148 -0.010786 0.010147 -0.014712 0.013733 -0.014105 0.013181 -0.0090881 0.008581 -0.0038333 0.0036643 -0.00013685 0.0001148 0.010786 -0.010147
0.012201 -0.011445 0.011695 -0.010981 0.0075214 -0.0071279 0.0031653 -0.0030332 0.00011552 -9.8753e-05 -0.0089326 0.0084374 -0.012201 0.011445 -0.011695 0.010981 -0.0075215 0.007128 -0.0031655 0.0030333 -0.00011552 9.8753e-05 0.0089327 -0.0084374
0.01011 -0.0095246 0.0096888 -0.0091361 0.0062208 -0.0059148 0.0026127 -0.0025092 9.723e-05 -8.4461e-05 -0.0073924 0.007008 -0.01011 0.0095245 -0.0096888 0.0091362 -0.0062209 0.0059149 -0.0026128 0.0025093 -9.723e-05 8.4461e-05 0.0073924 -0.007008
0.0083707 -0.0079168 0.0080206 -0.007592 0.005142 -0.0049037 0.0021557 -0.0020744 8.1623e-05 -7.1888e-05 -0.0061137 0.0058148 -0.0083706 0.0079168 -0.0080206 0.007592 -0.0051421 0.0049037 -0.0021558 0.0020745 -8.1623e-05 7.1888e-05 0.0061137 -0.0058148
0.0069257 -0.0065732 0.0066351 -0.0063021 0.004248 -0.004062 0.001778 -0.001714 6.8367e-05 -6.0935e-05 -0.0050532 0.0048203 -0.0069257 0.0065732 -0.0066351 0.0063021 -0.0042481 0.004062 -0.0017781 0.0017141 -6.8367e-05 6.0935e-05 0.0050533 -0.0048203
0.0057265 -0.0054523 0.0054855 -0.0052263 0.0035078 -0.0033622 0.001466 -0.0014155 5.715e-05 -5.1469e-05 -0.0041745 0.0039926 -0.0057265 0.0054522 -0.0054855 0.0052263 -0.0035078 0.0033623 -0.0014661 0.0014156 -5.715e-05 5.1469e-05 0.0041745 -0.0039926
0.0047323 -0.0045185 0.0045326 -0.0043303 0.0028952 -0.0027811 0.0012084 -0.0011685 4.769e-05 -4.3341e-05 -0.0034469 0.0033046 -0.0047323 0.0045184 -0.0045326 0.0043304 -0.0028953 0.0027812 -0.0012084 0.0011685 -4.769e-05 4.3341e-05 0.0034469 -0.0033046
0.0039087 -0.0037416 0.0037433 -0.0035852 0.0023887 -0.0022991 0.00099576 -0.00096417 3.9735e-05 -3.64e-05 -0.0028449 0.0027333 -0.0039087 0.0037416 -0.0037433 0.0035852 -0.0023887 0.0022991 -0.0009958 0.00096422 -3.9735e-05 3.64e-05 0.0028449 -0.0027333
0.0032269 -0.0030961 0.0030901 -0.0029663 0.0019701 -0.0018996 0.00082035 -0.00079529 3.3061e-05 -3.05e-05 -0.0023471 0.0022594 -0.0032269 0.0030961 -0.0030901 0.0029663 -0.0019701 0.0018996 -0.00082039 0.00079532 -3.3061e-05 3.05e-05 0.0023471 -0.0022594
0.002663 -0.0025603 0.0025498 -0.0024526 0.0016243 -0.0015687 0.00067569 -0.00065576 2.7475e-05 -2.5504e-05 -0.0019357 0.0018667 -0.0026629 0.0025603 -0.0025498 0.0024526 -0.0016243 0.0015687 -0.00067572 0.00065579 -2.7475e-05 2.5504e-05 0.0019357 -0.0018667
0.0021967 -0.002116 0.0021032 -0.0020267 0.0013388 -0.0012948 0.00055643 -0.00054055 2.2807e-05 -2.1289e-05 -0.0015959 0.0015415 -0.0021967 0.002116 -0.0021032 0.0020267 -0.0013388 0.0012949 -0.00055645 0.00054058 -2.2807e-05 2.1289e-05 0.0015959 -0.0015415
0.0018115 -0.0017479 0.0017342 -0.001674 0.0011032 -0.0010684 0.00045813 -0.00044546 1.8915e-05 -1.7742e-05 -0.0013154 0.0012723 -0.0018115 0.0017479 -0.0017342 0.001674 -0.0011032 0.0010684 -0.00045815 0.00044548 -1.8915e-05 1.7742e-05 0.0013154 -0.0012723
0.0014933 -0.0014431 0.0014296 -0.001382 0.00090885 -0.00088121 0.00037713 -0.00036701 1.5673e-05 -1.4766e-05 -0.0010839 0.0010498 -0.0014933 0.0014431 -0.0014296 0.001382 -0.00090887 0.00088122 -0.00037715 0.00036702 -1.5673e-05 1.4766e-05 0.0010839 -0.0010498
0.0012307 -0.001191 0.0011781 -0.0011404 0.00074857 -0.00072658 0.00031041 -0.0003023 1.2976e-05 -1.2273e-05 -0.00089289 0.00086582 -0.0012307 0.001191 -0.0011781 0.0011404 -0.00074858 0.00072659 -0.00031042 0.00030231 -1.2976e-05 1.2273e-05 0.00089289 -0.00086583
0.001014 -0.00098254 0.00097062 -0.00094073 0.00061642 -0.00059891 0.00025546 -0.00024895 1.0736e-05 -1.019e-05 -0.0007354 0.00071387 -0.001014 0.00098254 -0.00097062 0.00094073 -0.00061644 0.00059892 -0.00025547 0.00024896 -1.0736e-05 1.019e-05 0.00073541 -0.00071388
0.00083529 -0.00081028 0.00079949 -0.00077574 0.00050752 -0.00049354 0.00021021 -0.00020498 8.877e-06 -8.4524e-06 -0.00060557 0.00058842 -0.00083529 0.00081028 -0.0007995 0.00077574 -0.00050753 0.00049355 -0.00021022 0.00020499 -8.877e-06 8.4524e-06 0.00060558 -0.00058842
0.00068792 -0.00066801 0.00065841 -0.00063949 0.00041778 -0.0004066 0.00017295 -0.00016874 7.3357e-06 -7.0047e-06 -0.00049857 0.00048488 -0.00068792 0.00066801 -0.00065841 0.0006395 -0.00041779 0.00040661 -0.00017296 0.00016875 -7.3357e-06 7.0047e-06 0.00049858 -0.00048488
0.00056644 -0.00055056 0.00054211 -0.00052703 0.00034386 -0.00033491 0.00014228 -0.00013889 6.0589e-06 -5.8003e-06 -0.00041041 0.00039946 -0.00056643 0.00055056 -0.00054211 0.00052703 -0.00034387 0.00033491 -0.00014229 0.0001389 -6.0589e-06 5.8003e-06 0.00041042 -0.00039946
0.00046633 -0.00045365 0.00044629 -0.00043423 0.00028298 -0.0002758 0.00011704 -0.00011431 5.002e-06 -4.7995e-06 -0.00033779 0.00032902 -0.00046632 0.00045364 -0.00044629 0.00043423 -0.00028299 0.0002758 -0.00011705 0.00011431 -5.002e-06 4.7995e-06 0.0003378 -0.00032902
0.00038385 -0.0003737 0.00036734 -0.00035769 0.00023285 -0.00022708 9.6272e-05 -9.4061e-05 4.1278e-06 -3.9689e-06 -0.00027798 0.00027094 -0.00038385 0.0003737 -0.00036734 0.00035769 -0.00023286 0.00022708 -9.6276e-05 9.4065e-05 -4.1278e-06 3.9689e-06 0.00027799 -0.00027094
0.00031591 -0.00030778 0.00030232 -0.00029458 0.00019158 -0.00018693 7.9181e-05 -7.7392e-05 3.405e-06 -3.2801e-06 -0.00022874 0.00022308 -0.00031591 0.00030778 -0.00030232 0.00029458 -0.00019158 0.00018694 -7.9184e-05 7.7395e-05 -3.405e-06 3.2801e-06 0.00022874 -0.00022308
0.00025997 -0.00025343 0.00024877 -0.00024255 0.00015761 -0.00015386 6.5119e-05 -6.367e-05 2.8078e-06 -2.7094e-06 -0.00018819 0.00018364 -0.00025997 0.00025343 -0.00024877 0.00024255 -0.00015761 0.00015386 -6.5122e-05 6.3673e-05 -2.8078e-06 2.7094e-06 0.00018819 -0.00018364
0.0002139 -0.00020865 0.00020469 -0.00019968 0.00012965 -0.00012662 5.3551e-05 -5.2376e-05 2.3147e-06 -2.237e-06 -0.00015482 0.00015115 -0.0002139 0.00020865 -0.00020469 0.00019968 -0.00012965 0.00012663 -5.3553e-05 5.2378e-05 -2.3147e-06 2.237e-06 0.00015482 -0.00015115
0.00017598 -0.00017175 0.00016839 -0.00016436 0.00010664 -0.00010419 4.4035e-05 -4.3082e-05 1.9076e-06 -1.8461e-06 -0.00012735 0.00012439 -0.00017598 0.00017175 -0.0001684 0.00016437 -0.00010664 0.0001042 -4.4037e-05 4.3084e-05 -1.9076e-06 1.8461e-06 0.00012735 -0.00012439
0.00014477 -0.00014136 0.00013852 -0.00013527 8.7706e-05 -8.5728e-05 3.6209e-05 -3.5434e-05 1.5717e-06 -1.523e-06 -0.00010475 0.00010235 -0.00014477 0.00014136 -0.00013853 0.00013527 -8.7708e-05 8.573e-05 -3.621e-05 3.5435e-05 -1.5717e-06 1.523e-06 0.00010475 -0.00010235
0.00011908 -0.00011633 0.00011394 -0.00011132 7.213e-05 -7.0528e-05 2.9772e-05 -2.9141e-05 1.2947e-06 -1.256e-06 -8.6152e-05 8.4212e-05 -0.00011908 0.00011633 -0.00011394 0.00011132 -7.2131e-05 7.0529e-05 -2.9773e-05 2.9143e-05 -1.2947e-06 1.256e-06 8.6153e-05 -8.4213e-05
9.7944e-05 -9.5716e-05 9.3716e-05 -9.1592e-05 5.9316e-05 -5.8017e-05 2.4478e-05 -2.3965e-05 1.0663e-06 -1.0354e-06 -7.0851e-05 6.928e-05 -9.7944e-05 9.5715e-05 -9.3717e-05 9.1592e-05 -5.9317e-05 5.8018e-05 -2.4479e-05 2.3966e-05 -1.0663e-06 1.0354e-06 7.0852e-05 -6.928e-05
8.0553e-05 -7.8749e-05 7.7074e-05 -7.5354e-05 4.8776e-05 -4.7721e-05 2.0124e-05 -1.9707e-05 8.7795e-07 -8.5338e-07 -5.8264e-05 5.699e-05 -8.0552e-05 7.8748e-05 -7.7075e-05 7.5354e-05 -4.8777e-05 4.7722e-05 -2.0125e-05 1.9708e-05 -8.7795e-07 8.5338e-07 5.8265e-05 -5.699e-05
6.6245e-05 -6.4783e-05 6.3384e-05 -6.1989e-05 4.0106e-05 -3.9249e-05 1.6545e-05 -1.6204e-05 7.2278e-07 -7.0315e-07 -4.7911e-05 4.6876e-05 -6.6245e-05 6.4782e-05 -6.3384e-05 6.1989e-05 -4.0107e-05 3.925e-05 -1.6546e-05 1.6205e-05 -7.2278e-07 7.0315e-07 4.7911e-05 -4.6876e-05
5.4475e-05 -5.3289e-05 5.2121e-05 -5.099e-05 3.2976e-05 -3.2279e-05 1.3601e-05 -1.3324e-05 5.9494e-07 -5.7923e-07 -3.9395e-05 3.8554e-05 -5.4475e-05 5.3288e-05 -5.2122e-05 5.099e-05 -3.2977e-05 3.228e-05 -1.3602e-05 1.3324e-05 -5.9494e-07 5.7923e-07 3.9395e-05 -3.8554e-05
4.4794e-05 -4.383e-05 4.2858e-05 -4.1939e-05 2.7112e-05 -2.6545e-05 1.1181e-05 -1.0955e-05 4.8964e-07 -4.7705e-07 -3.2391e-05 3.1707e-05 -4.4794e-05 4.383e-05 -4.2858e-05 4.1939e-05 -2.7113e-05 2.6545e-05 -1.1182e-05 1.0955e-05 -4.8964e-07 4.7705e-07 3.2391e-05 -3.1707e-05
3.6831e-05 -3.6048e-05 3.5239e-05 -3.4492e-05 2.229e-05 -2.1828e-05 9.1915e-06 -9.0064e-06 4.0293e-07 -3.9281e-07 -2.6631e-05 2.6074e-05 -3.6831e-05 3.6048e-05 -3.5239e-05 3.4492e-05 -2.2291e-05 2.1829e-05 -9.1919e-06 9.0068e-06 -4.0293e-07 3.9281e-07 2.6631e-05 -2.6075e-05
3.0283e-05 -2.9646e-05 2.8973e-05 -2.8365e-05 1.8325e-05 -1.7949e-05 7.5556e-06 -7.4044e-06 3.3153e-07 -3.234e-07 -2.1895e-05 2.1441e-05 -3.0283e-05 2.9645e-05 -2.8974e-05 2.8365e-05 -1.8326e-05 1.7949e-05 -7.556e-06 7.4048e-06 -3.3153e-07 3.234e-07 2.1895e-05 -2.1441e-05
2.4898e-05 -2.4379e-05 2.3821e-05 -2.3325e-05 1.5065e-05 -1.4758e-05 6.2108e-06 -6.0872e-06 2.7276e-07 -2.662e-07 -1.8e-05 1.763e-05 -2.4897e-05 2.4379e-05 -2.3821e-05 2.3325e-05 -1.5065e-05 1.4758e-05 -6.211e-06 6.0874e-06 -2.7276e-07 2.662e-07 1.8e-05 -1.763e-05
2.0469e-05 -2.0046e-05 1.9584e-05 -1.918e-05 1.2384e-05 -1.2134e-05 5.1052e-06 -5.0041e-06 2.2438e-07 -2.1909e-07 -1.4798e-05 1.4496e-05 -2.0469e-05 2.0046e-05 -1.9584e-05 1.918e-05 -1.2385e-05 1.2134e-05 -5.1054e-06 5.0043e-06 -2.2438e-07 2.1909e-07 1.4798e-05 -1.4496e-05
1.6828e-05 -1.6483e-05 1.61e-05 -1.5771e-05 1.0181e-05 -9.9757e-06 4.1963e-06 -4.1136e-06 1.8457e-07 -1.803e-07 -1.2165e-05 1.1918e-05 -1.6828e-05 1.6483e-05 -1.61e-05 1.5771e-05 -1.0181e-05 9.9759e-06 -4.1965e-06 4.1138e-06 -1.8457e-07 1.803e-07 1.2165e-05 -1.1918e-05
1.3834e-05 -1.3553e-05 1.3235e-05 -1.2967e-05 8.3687e-06 -8.2013e-06 3.4492e-06 -3.3815e-06 1.518e-07 -1.4835e-07 -9.9997e-06 9.7987e-06 -1.3834e-05 1.3552e-05 -1.3235e-05 1.2967e-05 -8.3688e-06 8.2014e-06 -3.4493e-06 3.3817e-06 -1.518e-07 1.4835e-07 9.9998e-06 -9.7987e-06
1.1372e-05 -1.1143e-05 1.088e-05 -1.0661e-05 6.8791e-06 -6.7422e-06 2.835e-06 -2.7796e-06 1.2485e-07 -1.2205e-07 -8.22e-06 8.0557e-06 -1.1372e-05 1.1142e-05 -1.088e-05 1.0661e-05 -6.8792e-06 6.7424e-06 -2.8352e-06 2.7798e-06 -1.2485e-07 1.2205e-07 8.22e-06 -8.0557e-06
9.3483e-06 -9.1607e-06 8.9437e-06 -8.7645e-06 5.6545e-06 -5.5426e-06 2.3302e-06 -2.2848e-06 1.0267e-07 -1.0041e-07 -6.7568e-06 6.6225e-06 -9.3482e-06 9.1607e-06 -8.9437e-06 8.7645e-06 -5.6546e-06 5.5427e-06 -2.3303e-06 2.2849e-06 -1.0267e-07 1.0041e-07 6.7569e-06 -6.6226e-06
7.6844e-06 -7.5311e-06 7.3518e-06 -7.2053e-06 4.6478e-06 -4.5563e-06 1.9152e-06 -1.8781e-06 8.4431e-08 -8.2593e-08 -5.554e-06 5.4442e-06 -7.6844e-06 7.5311e-06 -7.3518e-06 7.2053e-06 -4.6479e-06 4.5564e-06 -1.9153e-06 1.8782e-06 -8.4431e-08 8.2593e-08 5.554e-06 -5.4442e-06
6.3165e-06 -6.1912e-06 6.0431e-06 -5.9233e-06 3.8203e-06 -3.7454e-06 1.5742e-06 -1.5437e-06 6.9426e-08 -6.7933e-08 -4.5652e-06 4.4753e-06 -6.3165e-06 6.1912e-06 -6.0431e-06 5.9233e-06 -3.8204e-06 3.7454e-06 -1.5742e-06 1.5438e-06 -6.9426e-08 6.7933e-08 4.5652e-06 -4.4754e-06
5.1921e-06 -5.0895e-06 4.9673e-06 -4.8693e-06 3.1401e-06 -3.0787e-06 1.2938e-06 -1.2688e-06 5.7085e-08 -5.5871e-08 -3.7524e-06 3.6788e-06 -5.192e-06 5.0895e-06 -4.9673e-06 4.8693e-06 -3.1401e-06 3.0788e-06 -1.2939e-06 1.2689e-06 -5.7085e-08 5.5871e-08 3.7524e-06 -3.6789e-06
4.2677e-06 -4.1838e-06 4.0829e-06 -4.0027e-06 2.5809e-06 -2.5307e-06 1.0634e-06 -1.0429e-06 4.6935e-08 -4.5948e-08 -3.0842e-06 3.024e-06 -4.2677e-06 4.1838e-06 -4.0829e-06 4.0027e-06 -2.581e-06 2.5307e-06 -1.0634e-06 1.0429e-06 -4.6935e-08 4.5948e-08 3.0843e-06 -3.024e-06
3.5078e-06 -3.4391e-06 3.3559e-06 -3.2903e-06 2.1213e-06 -2.0801e-06 8.7396e-07 -8.5718e-07 3.8588e-08 -3.7784e-08 -2.535e-06 2.4857e-06 -3.5078e-06 3.4391e-06 -3.3559e-06 3.2903e-06 -2.1213e-06 2.0802e-06 -8.74e-07 8.5722e-07 -3.8588e-08 3.7784e-08 2.535e-06 -2.4857e-06
2.8832e-06 -2.827e-06 2.7583e-06 -2.7046e-06 1.7435e-06 -1.7098e-06 7.1829e-07 -7.0453e-07 3.1725e-08 -3.107e-08 -2.0836e-06 2.0432e-06 -2.8832e-06 2.827e-06 -2.7584e-06 2.7046e-06 -1.7435e-06 1.7098e-06 -7.1832e-07 7.0456e-07 -3.1725e-08 3.107e-08 2.0836e-06 -2.0432e-06
2.3698e-06 -2.3237e-06 2.2671e-06 -2.2231e-06 1.433e-06 -1.4054e-06 5.9034e-07 -5.7905e-07 2.6081e-08 -2.5547e-08 -1.7125e-06 1.6794e-06 -2.3698e-06 2.3237e-06 -2.2672e-06 2.2231e-06 -1.433e-06 1.4054e-06 -5.9037e-07 5.7908e-07 -2.6081e-08 2.5547e-08 1.7125e-06 -1.6794e-06
1.9478e-06 -1.91e-06 1.8634e-06 -1.8273e-06 1.1778e-06 -1.1551e-06 4.8518e-07 -4.7592e-07 2.1441e-08 -2.1005e-08 -1.4075e-06 1.3804e-06 -1.9477e-06 1.91e-06 -1.8634e-06 1.8273e-06 -1.1778e-06 1.1551e-06 -4.8521e-07 4.7594e-07 -2.1441e-08 2.1005e-08 1.4075e-06 -1.3804e-06
1.6009e-06 -1.5699e-06 1.5315e-06 -1.502e-06 9.6799e-07 -9.494e-07 3.9875e-07 -3.9115e-07 1.7625e-08 -1.727e-08 -1.1568e-06 1.1346e-06 -1.6009e-06 1.5699e-06 -1.5315e-06 1.502e-06 -9.6801e-07 9.4942e-07 -3.9877e-07 3.9117e-07 -1.7625e-08 1.727e-08 1.1568e-06 -1.1346e-06
1.3157e-06 -1.2904e-06 1.2588e-06 -1.2345e-06 7.9557e-07 -7.8032e-07 3.2772e-07 -3.2148e-07 1.4489e-08 -1.4198e-08 -9.5078e-07 9.3253e-07 -1.3157e-06 1.2904e-06 -1.2588e-06 1.2345e-06 -7.9558e-07 7.8034e-07 -3.2773e-07 3.2149e-07 -1.4489e-08 1.4198e-08 9.5078e-07 -9.3253e-07
1.0814e-06 -1.0606e-06 1.0346e-06 -1.0147e-06 6.5385e-07 -6.4135e-07 2.6934e-07 -2.6422e-07 1.191e-08 -1.1672e-08 -7.8142e-07 7.6645e-07 -1.0814e-06 1.0606e-06 -1.0346e-06 1.0147e-06 -6.5387e-07 6.4136e-07 -2.6935e-07 2.6423e-07 -1.191e-08 1.1672e-08 7.8143e-07 -7.6646e-07
8.8878e-07 -8.7173e-07 8.5028e-07 -8.3398e-07 5.3738e-07 -5.2712e-07 2.2135e-07 -2.1715e-07 9.7899e-09 -9.5957e-09 -6.4223e-07 6.2995e-07 -8.8878e-07 8.7173e-07 -8.5028e-07 8.3398e-07 -5.3739e-07 5.2713e-07 -2.2136e-07 2.1716e-07 -9.7899e-09 9.5957e-09 6.4223e-07 -6.2995e-07
7.3047e-07 -7.1648e-07 6.9882e-07 -6.8545e-07 4.4165e-07 -4.3323e-07 1.8192e-07 -1.7847e-07 8.0471e-09 -7.8882e-09 -5.2782e-07 5.1775e-07 -7.3046e-07 7.1648e-07 -6.9882e-07 6.8545e-07 -4.4166e-07 4.3324e-07 -1.8193e-07 1.7848e-07 -8.0471e-09 7.8882e-09 5.2783e-07 -5.1775e-07
6.0035e-07 -5.8888e-07 5.7434e-07 -5.6337e-07 3.6297e-07 -3.5606e-07 1.4951e-07 -1.4667e-07 6.6144e-09 -6.4844e-09 -4.338e-07 4.2553e-07 -6.0034e-07 5.8887e-07 -5.7434e-07 5.6337e-07 -3.6298e-07 3.5607e-07 -1.4951e-07 1.4668e-07 -6.6144e-09 6.4844e-09 4.338e-07 -4.2553e-07
4.934e-07 -4.8399e-07 4.7203e-07 -4.6303e-07 2.9831e-07 -2.9264e-07 1.2287e-07 -1.2054e-07 5.4367e-09 -5.3303e-09 -3.5652e-07 3.4973e-07 -4.934e-07 4.8399e-07 -4.7203e-07 4.6303e-07 -2.9831e-07 2.9265e-07 -1.2288e-07 1.2055e-07 -5.4367e-09 5.3303e-09 3.5652e-07 -3.4974e-07
4.0551e-07 -3.9778e-07 3.8794e-07 -3.8055e-07 2.4516e-07 -2.4051e-07 1.0098e-07 -9.9069e-08 4.4686e-09 -4.3815e-09 -2.93e-07 2.8744e-07 -4.0551e-07 3.9778e-07 -3.8794e-07 3.8055e-07 -2.4517e-07 2.4052e-07 -1.0098e-07 9.9074e-08 -4.4686e-09 4.3815e-09 2.9301e-07 -2.8744e-07
3.3327e-07 -3.2693e-07 3.1883e-07 -3.1277e-07 2.0149e-07 -1.9767e-07 8.2988e-08 -8.142e-08 3.6729e-09 -3.6015e-09 -2.408e-07 2.3623e-07 -3.3327e-07 3.2693e-07 -3.1883e-07 3.1277e-07 -2.0149e-07 1.9767e-07 -8.2991e-08 8.1423e-08 -3.6729e-09 3.6015e-09 2.4081e-07 -2.3624e-07
2.739e-07 -2.6869e-07 2.6203e-07 -2.5705e-07 1.6559e-07 -1.6245e-07 6.8202e-08 -6.6914e-08 3.0188e-09 -2.9603e-09 -1.979e-07 1.9415e-07 -2.7389e-07 2.6869e-07 -2.6203e-07 2.5705e-07 -1.6559e-07 1.6246e-07 -6.8205e-08 6.6917e-08 -3.0188e-09 2.9603e-09 1.979e-07 -1.9415e-07
2.251e-07 -2.2083e-07 2.1535e-07 -2.1126e-07 1.3609e-07 -1.3351e-07 5.605e-08 -5.4992e-08 2.4811e-09 -2.4332e-09 -1.6264e-07 1.5956e-07 -2.251e-07 2.2083e-07 -2.1535e-07 2.1126e-07 -1.3609e-07 1.3352e-07 -5.6053e-08 5.4995e-08 -2.4811e-09 2.4332e-09 1.6265e-07 -1.5957e-07
1.85e-07 -1.8149e-07 1.7698e-07 -1.7363e-07 1.1184e-07 -1.0973e-07 4.6063e-08 -4.5195e-08 2.0392e-09 -2e-09 -1.3367e-07 1.3114e-07 -1.85e-07 1.8149e-07 -1.7698e-07 1.7363e-07 -1.1184e-07 1.0973e-07 -4.6065e-08 4.5197e-08 -2.0392e-09 2e-09 1.3367e-07 -1.3114e-07
1.5204e-07 -1.4916e-07 1.4545e-07 -1.427e-07 9.1915e-08 -9.0178e-08 3.7856e-08 -3.7142e-08 1.676e-09 -1.6438e-09 -1.0985e-07 1.0778e-07 -1.5204e-07 1.4916e-07 -1.4545e-07 1.427e-07 -9.1917e-08 9.018e-08 -3.7858e-08 3.7144e-08 -1.676e-09 1.6438e-09 1.0985e-07 -1.0778e-07
1.2495e-07 -1.2259e-07 1.1954e-07 -1.1727e-07 7.5538e-08 -7.4112e-08 3.1111e-08 -3.0525e-08 1.3775e-09 -1.3511e-09 -9.028e-08 8.8575e-08 -1.2495e-07 1.2259e-07 -1.1954e-07 1.1727e-07 -7.554e-08 7.4114e-08 -3.1112e-08 3.0526e-08 -1.3775e-09 1.3511e-09 9.0281e-08 -8.8575e-08
1.0269e-07 -1.0075e-07 9.8238e-08 -9.6381e-08 6.208e-08 -6.0908e-08 2.5568e-08 -2.5086e-08 1.1321e-09 -1.1105e-09 -7.4195e-08 7.2794e-08 -1.0269e-07 1.0075e-07 -9.8238e-08 9.6382e-08 -6.2081e-08 6.0909e-08 -2.5569e-08 2.5087e-08 -1.1321e-09 1.1105e-09 7.4195e-08 -7.2795e-08
8.4392e-08 -8.2798e-08 8.0735e-08 -7.921e-08 5.1019e-08 -5.0056e-08 2.1012e-08 -2.0616e-08 9.3046e-10 -9.1268e-10 -6.0975e-08 5.9825e-08 -8.4391e-08 8.2797e-08 -8.0735e-08 7.9211e-08 -5.102e-08 5.0057e-08 -2.1013e-08 2.0617e-08 -9.3046e-10 9.1268e-10 6.0976e-08 -5.9825e-08
6.9356e-08 -6.8046e-08 6.635e-08 -6.5098e-08 4.1928e-08 -4.1138e-08 1.7268e-08 -1.6943e-08 7.6471e-10 -7.5012e-10 -5.0111e-08 4.9166e-08 -6.9355e-08 6.8046e-08 -6.635e-08 6.5098e-08 -4.1929e-08 4.1139e-08 -1.7269e-08 1.6944e-08 -7.6471e-10 7.5012e-10 5.0111e-08 -4.9167e-08
5.6998e-08 -5.5923e-08 5.4528e-08 -5.35e-08 3.4458e-08 -3.3808e-08 1.4191e-08 -1.3924e-08 6.2848e-10 -6.1651e-10 -4.1183e-08 4.0406e-08 -5.6998e-08 5.5923e-08 -5.4529e-08 5.35e-08 -3.4458e-08 3.3809e-08 -1.4192e-08 1.3925e-08 -6.2848e-10 6.1651e-10 4.1183e-08 -4.0407e-08
4.6843e-08 -4.5959e-08 4.4813e-08 -4.3968e-08 2.8318e-08 -2.7785e-08 1.1663e-08 -1.1443e-08 5.1652e-10 -5.067e-10 -3.3845e-08 3.3207e-08 -4.6842e-08 4.5959e-08 -4.4813e-08 4.3968e-08 -2.8318e-08 2.7785e-08 -1.1663e-08 1.1444e-08 -5.1652e-10 5.067e-10 3.3845e-08 -3.3207e-08
3.8496e-08 -3.7771e-08 3.6828e-08 -3.6134e-08 2.3272e-08 -2.2834e-08 9.5844e-09 -9.4043e-09 4.245e-10 -4.1644e-10 -2.7814e-08 2.7291e-08 -3.8496e-08 3.7771e-08 -3.6828e-08 3.6134e-08 -2.3273e-08 2.2835e-08 -9.5849e-09 9.4047e-09 -4.245e-10 4.1644e-10 2.7814e-08 -2.7291e-08
3.1637e-08 -3.1041e-08 3.0266e-08 -2.9696e-08 1.9126e-08 -1.8766e-08 7.8766e-09 -7.7286e-09 3.4888e-10 -3.4226e-10 -2.2858e-08 2.2428e-08 -3.1637e-08 3.1041e-08 -3.0266e-08 2.9696e-08 -1.9126e-08 1.8766e-08 -7.877e-09 7.7289e-09 -3.4888e-10 3.4226e-10 2.2858e-08 -2.2428e-08
2.6e-08 -2.551e-08 2.4873e-08 -2.4405e-08 1.5718e-08 -1.5422e-08 6.4731e-09 -6.3515e-09 2.8672e-10 -2.8129e-10 -1.8785e-08 1.8432e-08 -2.6e-08 2.551e-08 -2.4873e-08 2.4405e-08 -1.5718e-08 1.5422e-08 -6.4734e-09 6.3518e-09 -2.8672e-10 2.8129e-10 1.8785e-08 -1.8432e-08
2.1367e-08 -2.0965e-08 2.0441e-08 -2.0057e-08 1.2917e-08 -1.2674e-08 5.3197e-09 -5.2198e-09 2.3564e-10 -2.3118e-10 -1.5438e-08 1.5148e-08 -2.1367e-08 2.0965e-08 -2.0441e-08 2.0057e-08 -1.2917e-08 1.2674e-08 -5.3199e-09 5.22e-09 -2.3564e-10 2.3118e-10 1.5438e-08 -1.5148e-08
1.756e-08 -1.723e-08 1.6799e-08 -1.6483e-08 1.0615e-08 -1.0416e-08 4.3718e-09 -4.2897e-09 1.9366e-10 -1.8999e-10 -1.2687e-08 1.2449e-08 -1.756e-08 1.723e-08 -1.6799e-08 1.6483e-08 -1.0616e-08 1.0416e-08 -4.372e-09 4.2899e-09 -1.9366e-10 1.8999e-10 1.2687e-08 -1.2449e-08
1.4431e-08 -1.416e-08 1.3806e-08 -1.3546e-08 8.7239e-09 -8.56e-09 3.5928e-09 -3.5253e-09 1.5915e-10 -1.5614e-10 -1.0427e-08 1.0231e-08 -1.4431e-08 1.416e-08 -1.3806e-08 1.3546e-08 -8.7241e-09 8.5601e-09 -3.5929e-09 3.5255e-09 -1.5915e-10 1.5614e-10 1.0427e-08 -1.0231e-08
1.186e-08 -1.1637e-08 1.1346e-08 -1.1132e-08 7.1694e-09 -7.0347e-09 2.9526e-09 -2.8972e-09 1.308e-10 -1.2833e-10 -8.5687e-09 8.4077e-09 -1.186e-08 1.1637e-08 -1.1346e-08 1.1132e-08 -7.1696e-09 7.0349e-09 -2.9527e-09 2.8973e-09 -1.308e-10 1.2833e-10 8.5688e-09 -8.4078e-09
9.7465e-09 -9.5633e-09 9.3241e-09 -9.1489e-09 5.8919e-09 -5.7813e-09 2.4265e-09 -2.3809e-09 1.0749e-10 -1.0546e-10 -7.0419e-09 6.9096e-09 -9.7464e-09 9.5632e-09 -9.3241e-09 9.1489e-09 -5.892e-09 5.7814e-09 -2.4266e-09 2.381e-09 -1.0749e-10 1.0546e-10 7.0419e-09 -6.9096e-09
8.0098e-09 -7.8593e-09 7.6627e-09 -7.5187e-09 4.8421e-09 -4.7511e-09 1.9941e-09 -1.9567e-09 8.834e-11 -8.6673e-11 -5.7871e-09 5.6784e-09 -8.0098e-09 7.8592e-09 -7.6627e-09 7.5187e-09 -4.8422e-09 4.7512e-09 -1.9942e-09 1.9568e-09 -8.834e-11 8.6673e-11 5.7872e-09 -5.6785e-09
6.5826e-09 -6.4589e-09 6.2973e-09 -6.179e-09 3.9793e-09 -3.9045e-09 1.6388e-09 -1.608e-09 7.26e-11 -7.1231e-11 -4.7559e-09 4.6666e-09 -6.5825e-09 6.4589e-09 -6.2973e-09 6.179e-09 -3.9793e-09 3.9046e-09 -1.6388e-09 1.6081e-09 -7.26e-11 7.1231e-11 4.756e-09 -4.6666e-09
5.4096e-09 -5.308e-09 5.1752e-09 -5.078e-09 3.2702e-09 -3.2088e-09 1.3468e-09 -1.3215e-09 5.9664e-11 -5.854e-11 -3.9085e-09 3.8351e-09 -5.4096e-09 5.308e-09 -5.1752e-09 5.078e-09 -3.2703e-09 3.2089e-09 -1.3468e-09 1.3215e-09 -5.9664e-11 5.854e-11 3.9085e-09 -3.8351e-09
4.4457e-09 -4.3622e-09 4.253e-09 -4.1732e-09 2.6875e-09 -2.637e-09 1.1068e-09 -1.086e-09 4.9033e-11 -4.811e-11 -3.212e-09 3.1517e-09 -4.4457e-09 4.3622e-09 -4.253e-09 4.1732e-09 -2.6875e-09 2.6371e-09 -1.1068e-09 1.0861e-09 -4.9033e-11 4.811e-11 3.2121e-09 -3.1517e-09
3.6535e-09 -3.5849e-09 3.4952e-09 -3.4296e-09 2.2086e-09 -2.1671e-09 9.0956e-10 -8.9249e-10 4.0297e-11 -3.9538e-11 -2.6397e-09 2.5901e-09 -3.6535e-09 3.5849e-09 -3.4952e-09 3.4296e-09 -2.2086e-09 2.1672e-09 -9.096e-10 8.9253e-10 -4.0297e-11 3.9538e-11 2.6397e-09 -2.5901e-09
3.0025e-09 -2.9461e-09 2.8724e-09 -2.8185e-09 1.8151e-09 -1.781e-09 7.4748e-10 -7.3346e-10 3.3116e-11 -3.2493e-11 -2.1693e-09 2.1286e-09 -3.0025e-09 2.9461e-09 -2.8724e-09 2.8185e-09 -1.8151e-09 1.781e-09 -7.4752e-10 7.3349e-10 -3.3116e-11 3.2493e-11 2.1693e-09 -2.1286e-09
2.4675e-09 -2.4212e-09 2.3606e-09 -2.3162e-09 1.4916e-09 -1.4636e-09 6.1429e-10 -6.0276e-10 2.7216e-11 -2.6704e-11 -1.7828e-09 1.7493e-09 -2.4675e-09 2.4212e-09 -2.3606e-09 2.3163e-09 -1.4917e-09 1.4637e-09 -6.1432e-10 6.0279e-10 -2.7216e-11 2.6704e-11 1.7828e-09 -1.7493e-09
2.0278e-09 -1.9897e-09 1.9399e-09 -1.9035e-09 1.2258e-09 -1.2028e-09 5.0483e-10 -4.9536e-10 2.2366e-11 -2.1946e-11 -1.4651e-09 1.4376e-09 -2.0278e-09 1.9897e-09 -1.9399e-09 1.9035e-09 -1.2259e-09 1.2029e-09 -5.0485e-10 4.9538e-10 -2.2366e-11 2.1946e-11 1.4651e-09 -1.4376e-09
1.6665e-09 -1.6352e-09 1.5943e-09 -1.5643e-09 1.0074e-09 -9.885e-10 4.1487e-10 -4.0709e-10 1.8381e-11 -1.8035e-11 -1.204e-09 1.1814e-09 -1.6665e-09 1.6352e-09 -1.5943e-09 1.5643e-09 -1.0074e-09 9.8852e-10 -4.1489e-10 4.0711e-10 -1.8381e-11 1.8035e-11 1.204e-09 -1.1814e-09
1.3695e-09 -1.3438e-09 1.3102e-09 -1.2856e-09 8.2789e-10 -8.1236e-10 3.4094e-10 -3.3455e-10 1.5106e-11 -1.4822e-11 -9.8948e-10 9.7092e-10 -1.3695e-09 1.3438e-09 -1.3102e-09 1.2856e-09 -8.2791e-10 8.1237e-10 -3.4096e-10 3.3456e-10 -1.5106e-11 1.4822e-11 9.8949e-10 -9.7092e-10
1.1255e-09 -1.1044e-09 1.0767e-09 -1.0565e-09 6.8037e-10 -6.676e-10 2.8019e-10 -2.7494e-10 1.2414e-11 -1.2181e-11 -8.1316e-10 7.9791e-10 -1.1255e-09 1.1044e-09 -1.0767e-09 1.0565e-09 -6.8038e-10 6.6762e-10 -2.802e-10 2.7495e-10 -1.2414e-11 1.2181e-11 8.1317e-10 -7.9791e-10
9.2493e-10 -9.0758e-10 8.8485e-10 -8.6825e-10 5.5913e-10 -5.4864e-10 2.3026e-10 -2.2594e-10 1.0202e-11 -1.001e-11 -6.6826e-10 6.5573e-10 -9.2493e-10 9.0758e-10 -8.8485e-10 8.6825e-10 -5.5914e-10 5.4865e-10 -2.3027e-10 2.2595e-10 -1.0202e-11 1.001e-11 6.6827e-10 -6.5573e-10
7.6012e-10 -7.4586e-10 7.2718e-10 -7.1354e-10 4.595e-10 -4.5088e-10 1.8923e-10 -1.8568e-10 8.3842e-12 -8.2267e-12 -5.4919e-10 5.3888e-10 -7.6012e-10 7.4586e-10 -7.2718e-10 7.1354e-10 -4.5951e-10 4.5089e-10 -1.8924e-10 1.8569e-10 -8.3842e-12 8.2267e-12 5.4919e-10 -5.3889e-10
6.2467e-10 -6.1295e-10 5.976e-10 -5.8639e-10 3.7762e-10 -3.7054e-10 1.5551e-10 -1.526e-10 6.8902e-12 -6.7608e-12 -4.5132e-10 4.4286e-10 -6.2467e-10 6.1295e-10 -5.976e-10 5.8639e-10 -3.7763e-10 3.7054e-10 -1.5552e-10 1.526e-10 -6.8902e-12 6.7608e-12 4.5133e-10 -4.4286e-10
5.1336e-10 -5.0373e-10 4.9111e-10 -4.819e-10 3.1033e-10 -3.0451e-10 1.278e-10 -1.254e-10 5.6625e-12 -5.5562e-12 -3.709e-10 3.6395e-10 -5.1336e-10 5.0373e-10 -4.9111e-10 4.819e-10 -3.1034e-10 3.0452e-10 -1.2781e-10 1.2541e-10 -5.6625e-12 5.5562e-12 3.709e-10 -3.6395e-10
4.2188e-10 -4.1397e-10 4.036e-10 -3.9603e-10 2.5503e-10 -2.5025e-10 1.0503e-10 -1.0306e-10 4.6535e-12 -4.5661e-12 -3.0481e-10 2.9909e-10 -4.2188e-10 4.1397e-10 -4.036e-10 3.9603e-10 -2.5504e-10 2.5025e-10 -1.0503e-10 1.0306e-10 -4.6535e-12 4.5661e-12 3.0481e-10 -2.991e-10
3.4671e-10 -3.402e-10 3.3168e-10 -3.2546e-10 2.0959e-10 -2.0566e-10 8.6312e-11 -8.4694e-11 3.8243e-12 -3.7525e-12 -2.505e-10 2.458e-10 -3.4671e-10 3.402e-10 -3.3168e-10 3.2546e-10 -2.0959e-10 2.0566e-10 -8.6316e-11 8.4698e-11 -3.8243e-12 3.7525e-12 2.505e-10 -2.458e-10
2.8493e-10 -2.7958e-10 2.7258e-10 -2.6747e-10 1.7224e-10 -1.6901e-10 7.0932e-11 -6.9602e-11 3.1428e-12 -3.0838e-12 -2.0586e-10 2.02e-10 -2.8493e-10 2.7958e-10 -2.7258e-10 2.6747e-10 -1.7224e-10 1.6901e-10 -7.0935e-11 6.9605e-11 -3.1428e-12 3.0838e-12 2.0586e-10 -2.02e-10
2.3415e-10 -2.2976e-10 2.2401e-10 -2.1981e-10 1.4155e-10 -1.3889e-10 5.8292e-11 -5.7199e-11 2.5828e-12 -2.5343e-12 -1.6918e-10 1.66e-10 -2.3415e-10 2.2976e-10 -2.2401e-10 2.1981e-10 -1.4155e-10 1.389e-10 -5.8295e-11 5.7202e-11 -2.5828e-12 2.5343e-12 1.6918e-10 -1.66e-10
1.9243e-10 -1.8882e-10 1.8409e-10 -1.8064e-10 1.1633e-10 -1.1414e-10 4.7905e-11 -4.7007e-11 2.1226e-12 -2.0828e-12 -1.3903e-10 1.3642e-10 -1.9243e-10 1.8882e-10 -1.8409e-10 1.8064e-10 -1.1633e-10 1.1415e-10 -4.7907e-11 4.7009e-11 -2.1226e-12 2.0828e-12 1.3903e-10 -1.3642e-10
1.5814e-10 -1.5517e-10 1.5129e-10 -1.4845e-10 9.5597e-11 -9.3804e-11 3.9369e-11 -3.8631e-11 1.7444e-12 -1.7116e-12 -1.1426e-10 1.1211e-10 -1.5814e-10 1.5517e-10 -1.5129e-10 1.4845e-10 -9.5599e-11 9.3806e-11 -3.937e-11 3.8632e-11 -1.7444e-12 1.7116e-12 1.1426e-10 -1.1211e-10
1.2996e-10 -1.2752e-10 1.2433e-10 -1.22e-10 7.8562e-11 -7.7089e-11 3.2353e-11 -3.1747e-11 1.4335e-12 -1.4066e-12 -9.3896e-11 9.2136e-11 -1.2996e-10 1.2752e-10 -1.2433e-10 1.22e-10 -7.8564e-11 7.7091e-11 -3.2355e-11 3.1748e-11 -1.4335e-12 1.4066e-12 9.3897e-11 -9.2136e-11
1.068e-10 -1.048e-10 1.0217e-10 -1.0026e-10 6.4563e-11 -6.3352e-11 2.6588e-11 -2.609e-11 1.1781e-12 -1.156e-12 -7.7165e-11 7.5718e-11 -1.068e-10 1.048e-10 -1.0217e-10 1.0026e-10 -6.4564e-11 6.3354e-11 -2.6589e-11 2.6091e-11 -1.1781e-12 1.156e-12 7.7165e-11 -7.5718e-11
8.7771e-11 -8.6125e-11 8.3967e-11 -8.2393e-11 5.3058e-11 -5.2063e-11 2.185e-11 -2.1441e-11 9.6816e-13 -9.5e-13 -6.3414e-11 6.2225e-11 -8.7771e-11 8.6125e-11 -8.3968e-11 8.2393e-11 -5.3059e-11 5.2064e-11 -2.1851e-11 2.1442e-11 -9.6816e-13 9.5e-13 6.3415e-11 -6.2226e-11
7.2131e-11 -7.0778e-11 6.9005e-11 -6.7711e-11 4.3604e-11 -4.2786e-11 1.7957e-11 -1.762e-11 7.9564e-13 -7.8072e-13 -5.2114e-11 5.1137e-11 -7.2131e-11 7.0778e-11 -6.9005e-11 6.7711e-11 -4.3604e-11 4.2787e-11 -1.7958e-11 1.7621e-11 -7.9564e-13 7.8072e-13 5.2115e-11 -5.1138e-11
5.9278e-11 -5.8166e-11 5.6709e-11 -5.5646e-11 3.5834e-11 -3.5162e-11 1.4757e-11 -1.448e-11 6.5386e-13 -6.416e-13 -4.2828e-11 4.2025e-11 -5.9277e-11 5.8166e-11 -5.6709e-11 5.5646e-11 -3.5834e-11 3.5163e-11 -1.4758e-11 1.4481e-11 -6.5386e-13 6.416e-13 4.2828e-11 -4.2025e-11
4.8715e-11 -4.7801e-11 4.6604e-11 -4.573e-11 2.9448e-11 -2.8896e-11 1.2127e-11 -1.19e-11 5.3735e-13 -5.2727e-13 -3.5196e-11 3.4536e-11 -4.8715e-11 4.7801e-11 -4.6604e-11 4.573e-11 -2.9449e-11 2.8897e-11 -1.2128e-11 1.1901e-11 -5.3735e-13 5.2727e-13 3.5196e-11 -3.4537e-11
4.0034e-11 -3.9284e-11 3.8299e-11 -3.7581e-11 2.4201e-11 -2.3747e-11 9.9664e-12 -9.7795e-12 4.416e-13 -4.3332e-13 -2.8924e-11 2.8382e-11 -4.0034e-11 3.9283e-11 -3.8299e-11 3.7581e-11 -2.4201e-11 2.3748e-11 -9.9668e-12 9.78e-12 -4.416e-13 4.3332e-13 2.8925e-11 -2.8382e-11
3.29e-11 -3.2283e-11 3.1474e-11 -3.0884e-11 1.9888e-11 -1.9516e-11 8.1904e-12 -8.0369e-12 3.6291e-13 -3.561e-13 -2.377e-11 2.3325e-11 -3.29e-11 3.2283e-11 -3.1475e-11 3.0884e-11 -1.9889e-11 1.9516e-11 -8.1908e-12 8.0372e-12 -3.6291e-13 3.561e-13 2.377e-11 -2.3325e-11
2.7038e-11 -2.6531e-11 2.5866e-11 -2.5381e-11 1.6344e-11 -1.6038e-11 6.7309e-12 -6.6048e-12 2.9824e-13 -2.9265e-13 -1.9535e-11 1.9168e-11 -2.7038e-11 2.6531e-11 -2.5866e-11 2.5381e-11 -1.6345e-11 1.6038e-11 -6.7312e-12 6.605e-12 -2.9824e-13 2.9265e-13 1.9535e-11 -1.9169e-11
2.222e-11 -2.1803e-11 2.1257e-11 -2.0858e-11 1.3432e-11 -1.318e-11 5.5315e-12 -5.4278e-12 2.451e-13 -2.405e-13 -1.6054e-11 1.5753e-11 -2.222e-11 2.1803e-11 -2.1257e-11 2.0858e-11 -1.3432e-11 1.318e-11 -5.5318e-12 5.4281e-12 -2.451e-13 2.405e-13 1.6054e-11 -1.5753e-11
1.826e-11 -1.7918e-11 1.7469e-11 -1.7141e-11 1.1038e-11 -1.0832e-11 4.5458e-12 -4.4606e-12 2.0142e-13 -1.9765e-13 -1.3193e-11 1.2946e-11 -1.826e-11 1.7918e-11 -1.7469e-11 1.7141e-11 -1.1039e-11 1.0832e-11 -4.546e-12 4.4608e-12 -2.0142e-13 1.9765e-13 1.3193e-11 -1.2946e-11
1.5006e-11 -1.4725e-11 1.4356e-11 -1.4087e-11 9.0714e-12 -8.9014e-12 3.7358e-12 -3.6658e-12 1.6553e-13 -1.6243e-13 -1.0842e-11 1.0639e-11 -1.5006e-11 1.4725e-11 -1.4356e-11 1.4087e-11 -9.0716e-12 8.9016e-12 -3.736e-12 3.6659e-12 -1.6553e-13 1.6243e-13 1.0842e-11 -1.0639e-11
1.2332e-11 -1.2101e-11 1.1798e-11 -1.1577e-11 7.455e-12 -7.3152e-12 3.0701e-12 -3.0125e-12 1.3603e-13 -1.3348e-13 -8.9101e-12 8.7431e-12 -1.2332e-11 1.2101e-11 -1.1798e-11 1.1577e-11 -7.4551e-12 7.3154e-12 -3.0702e-12 3.0127e-12 -1.3603e-13 1.3348e-13 8.9101e-12 -8.7431e-12
1.0135e-11 -9.9448e-12 9.6956e-12 -9.5138e-12 6.1265e-12 -6.0117e-12 2.523e-12 -2.4757e-12 1.1179e-13 -1.097e-13 -7.3224e-12 7.1851e-12 -1.0135e-11 9.9448e-12 -9.6956e-12 9.5139e-12 -6.1267e-12 6.0118e-12 -2.5231e-12 2.4758e-12 -1.1179e-13 1.097e-13 7.3224e-12 -7.1851e-12
8.3288e-12 -8.1727e-12 7.9679e-12 -7.8185e-12 5.0348e-12 -4.9404e-12 2.0734e-12 -2.0346e-12 9.1872e-14 -9.015e-14 -6.0176e-12 5.9048e-12 -8.3288e-12 8.1727e-12 -7.9679e-12 7.8186e-12 -5.0349e-12 4.9405e-12 -2.0735e-12 2.0347e-12 -9.1872e-14 9.015e-14 6.0176e-12 -5.9048e-12
6.8447e-12 -6.7164e-12 6.5481e-12 -6.4253e-12 4.1377e-12 -4.0601e-12 1.704e-12 -1.672e-12 7.5501e-14 -7.4086e-14 -4.9453e-12 4.8526e-12 -6.8447e-12 6.7164e-12 -6.5481e-12 6.4253e-12 -4.1377e-12 4.0602e-12 -1.704e-12 1.6721e-12 -7.5501e-14 7.4086e-14 4.9453e-12 -4.8526e-12
5.625e-12 -5.5196e-12 5.3812e-12 -5.2804e-12 3.4003e-12 -3.3366e-12 1.4003e-12 -1.3741e-12 6.2048e-14 -6.0884e-14 -4.064e-12 3.9879e-12 -5.625e-12 5.5195e-12 -5.3813e-12 5.2804e-12 -3.4004e-12 3.3367e-12 -1.4004e-12 1.3741e-12 -6.2048e-14 6.0884e-14 4.0641e-12 -3.9879e-12
4.6227e-12 -4.536e-12 4.4223e-12 -4.3394e-12 2.7944e-12 -2.742e-12 1.1508e-12 -1.1292e-12 5.0991e-14 -5.0035e-14 -3.3399e-12 3.2773e-12 -4.6226e-12 4.536e-12 -4.4223e-12 4.3394e-12 -2.7945e-12 2.7421e-12 -1.1508e-12 1.1293e-12 -5.0991e-14 5.0035e-14 3.3399e-12 -3.2773e-12
3.7989e-12 -3.7277e-12 3.6343e-12 -3.5662e-12 2.2965e-12 -2.2534e-12 9.4573e-13 -9.28e-13 4.1905e-14 -4.1119e-14 -2.7447e-12 2.6933e-12 -3.7989e-12 3.7277e-12 -3.6343e-12 3.5662e-12 -2.2965e-12 2.2535e-12 -9.4577e-13 9.2804e-13 -4.1905e-14 4.1119e-14 2.7447e-12 -2.6933e-12
3.122e-12 -3.0635e-12 2.9867e-12 -2.9307e-12 1.8873e-12 -1.8519e-12 7.7721e-13 -7.6264e-13 3.4438e-14 -3.3792e-14 -2.2556e-12 2.2133e-12 -3.122e-12 3.0635e-12 -2.9867e-12 2.9307e-12 -1.8873e-12 1.8519e-12 -7.7724e-13 7.6267e-13 -3.4438e-14 3.3792e-14 2.2556e-12 -2.2134e-12
2.5657e-12 -2.5176e-12 2.4545e-12 -2.4085e-12 1.551e-12 -1.5219e-12 6.3871e-13 -6.2674e-13 2.8301e-14 -2.777e-14 -1.8537e-12 1.8189e-12 -2.5657e-12 2.5176e-12 -2.4545e-12 2.4085e-12 -1.551e-12 1.5219e-12 -6.3874e-13 6.2677e-13 -2.8301e-14 2.777e-14 1.8537e-12 -1.8189e-12
2.1085e-12 -2.069e-12 2.0171e-12 -1.9793e-12 1.2746e-12 -1.2507e-12 5.249e-13 -5.1506e-13 2.3258e-14 -2.2822e-14 -1.5234e-12 1.4948e-12 -2.1085e-12 2.0689e-12 -2.0171e-12 1.9793e-12 -1.2746e-12 1.2507e-12 -5.2492e-13 5.1508e-13 -2.3258e-14 2.2822e-14 1.5234e-12 -1.4948e-12
1.7328e-12 -1.7003e-12 1.6577e-12 -1.6266e-12 1.0475e-12 -1.0278e-12 4.3136e-13 -4.2328e-13 1.9114e-14 -1.8755e-14 -1.2519e-12 1.2284e-12 -1.7328e-12 1.7003e-12 -1.6577e-12 1.6266e-12 -1.0475e-12 1.0278e-12 -4.3138e-13 4.233e-13 -1.9114e-14 1.8755e-14 1.2519e-12 -1.2285e-12
1.424e-12 -1.3973e-12 1.3623e-12 -1.3367e-12 8.6081e-13 -8.4468e-13 3.545e-13 -3.4785e-13 1.5708e-14 -1.5413e-14 -1.0288e-12 1.0095e-12 -1.424e-12 1.3973e-12 -1.3623e-12 1.3367e-12 -8.6083e-13 8.4469e-13 -3.5451e-13 3.4787e-13 -1.5708e-14 1.5413e-14 1.0288e-12 -1.0096e-12
1.1702e-12 -1.1483e-12 1.1195e-12 -1.0985e-12 7.0742e-13 -6.9416e-13 2.9133e-13 -2.8587e-13 1.2909e-14 -1.2667e-14 -8.455e-13 8.2965e-13 -1.1702e-12 1.1483e-12 -1.1195e-12 1.0985e-12 -7.0743e-13 6.9417e-13 -2.9134e-13 2.8588e-13 -1.2909e-14 1.2667e-14 8.455e-13 -8.2965e-13
9.6171e-13 -9.4369e-13 9.2004e-13 -9.0279e-13 5.8136e-13 -5.7046e-13 2.3942e-13 -2.3493e-13 1.0608e-14 -1.041e-14 -6.9484e-13 6.8181e-13 -9.6171e-13 9.4368e-13 -9.2004e-13 9.0279e-13 -5.8137e-13 5.7047e-13 -2.3943e-13 2.3494e-13 -1.0608e-14 1.041e-14 6.9484e-13 -6.8182e-13
7.9034e-13 -7.7553e-13 7.5609e-13 -7.4192e-13 4.7777e-13 -4.6881e-13 1.9675e-13 -1.9306e-13 8.718e-15 -8.5546e-15 -5.7102e-13 5.6032e-13 -7.9034e-13 7.7553e-13 -7.5609e-13 7.4192e-13 -4.7777e-13 4.6882e-13 -1.9676e-13 1.9307e-13 -8.718e-15 8.5546e-15 5.7102e-13 -5.6032e-13
6.4951e-13 -6.3733e-13 6.2136e-13 -6.0971e-13 3.9263e-13 -3.8527e-13 1.6169e-13 -1.5866e-13 7.1645e-15 -7.0302e-15 -4.6927e-13 4.6047e-13 -6.4951e-13 6.3733e-13 -6.2136e-13 6.0972e-13 -3.9264e-13 3.8528e-13 -1.617e-13 1.5867e-13 -7.1645e-15 7.0302e-15 4.6927e-13 -4.6047e-13
5.3377e-13 -5.2376e-13 5.1064e-13 -5.0107e-13 3.2267e-13 -3.1662e-13 1.3288e-13 -1.3039e-13 5.8878e-15 -5.7775e-15 -3.8565e-13 3.7842e-13 -5.3377e-13 5.2376e-13 -5.1064e-13 5.0107e-13 -3.2267e-13 3.1662e-13 -1.3289e-13 1.3039e-13 -5.8878e-15 5.7775e-15 3.8565e-13 -3.7842e-13
4.3865e-13 -4.3043e-13 4.1964e-13 -4.1178e-13 2.6517e-13 -2.602e-13 1.092e-13 -1.0715e-13 4.8387e-15 -4.748e-15 -3.1693e-13 3.1099e-13 -4.3865e-13 4.3043e-13 -4.1965e-13 4.1178e-13 -2.6517e-13 2.602e-13 -1.0921e-13 1.0716e-13 -4.8387e-15 4.748e-15 3.1693e-13 -3.1099e-13
3.6049e-13 -3.5373e-13 3.4487e-13 -3.384e-13 2.1792e-13 -2.1383e-13 8.9742e-14 -8.806e-14 3.9764e-15 -3.9019e-15 -2.6045e-13 2.5557e-13 -3.6049e-13 3.5373e-13 -3.4487e-13 3.384e-13 -2.1792e-13 2.1384e-13 -8.9746e-14 8.8064e-14 -3.9764e-15 3.9019e-15 2.6045e-13 -2.5557e-13
2.9625e-13 -2.907e-13 2.8341e-13 -2.781e-13 1.7909e-13 -1.7573e-13 7.3751e-14 -7.2368e-14 3.2679e-15 -3.2066e-15 -2.1404e-13 2.1003e-13 -2.9625e-13 2.907e-13 -2.8341e-13 2.781e-13 -1.7909e-13 1.7573e-13 -7.3754e-14 7.2372e-14 -3.2679e-15 3.2066e-15 2.1404e-13 -2.1003e-13
2.4346e-13 -2.389e-13 2.3291e-13 -2.2855e-13 1.4717e-13 -1.4442e-13 6.0609e-14 -5.9473e-14 2.6856e-15 -2.6352e-15 -1.759e-13 1.726e-13 -2.4346e-13 2.389e-13 -2.3291e-13 2.2855e-13 -1.4718e-13 1.4442e-13 -6.0612e-14 5.9475e-14 -2.6856e-15 2.6352e-15 1.759e-13 -1.726e-13
2.0008e-13 -1.9633e-13 1.9141e-13 -1.8782e-13 1.2095e-13 -1.1868e-13 4.9809e-14 -4.8875e-14 2.207e-15 -2.1656e-15 -1.4456e-13 1.4185e-13 -2.0008e-13 1.9633e-13 -1.9141e-13 1.8782e-13 -1.2095e-13 1.1868e-13 -4.9811e-14 4.8877e-14 -2.207e-15 2.1656e-15 1.4456e-13 -1.4185e-13
1.6443e-13 -1.6134e-13 1.573e-13 -1.5435e-13 9.9396e-14 -9.7533e-14 4.0933e-14 -4.0166e-14 1.8137e-15 -1.7797e-15 -1.188e-13 1.1657e-13 -1.6442e-13 1.6134e-13 -1.573e-13 1.5435e-13 -9.9398e-14 9.7535e-14 -4.0935e-14 4.0168e-14 -1.8137e-15 1.7797e-15 1.188e-13 -1.1657e-13
1.3513e-13 -1.3259e-13 1.2927e-13 -1.2685e-13 8.1684e-14 -8.0153e-14 3.3639e-14 -3.3008e-14 1.4905e-15 -1.4626e-15 -9.7628e-14 9.5798e-14 -1.3513e-13 1.3259e-13 -1.2927e-13 1.2685e-13 -8.1686e-14 8.0155e-14 -3.3641e-14 3.301e-14 -1.4905e-15 1.4626e-15 9.7628e-14 -9.5798e-14
1.1105e-13 -1.0897e-13 1.0623e-13 -1.0424e-13 6.7128e-14 -6.587e-14 2.7645e-14 -2.7127e-14 1.2249e-15 -1.202e-15 -8.0231e-14 7.8727e-14 -1.1105e-13 1.0897e-13 -1.0623e-13 1.0424e-13 -6.713e-14 6.5871e-14 -2.7646e-14 2.7128e-14 -1.2249e-15 1.202e-15 8.0232e-14 -7.8728e-14
9.1259e-14 -8.9549e-14 8.7304e-14 -8.5668e-14 5.5167e-14 -5.4133e-14 2.2719e-14 -2.2293e-14 1.0067e-15 -9.8778e-16 -6.5934e-14 6.4699e-14 -9.1259e-14 8.9548e-14 -8.7304e-14 8.5668e-14 -5.5168e-14 5.4134e-14 -2.272e-14 2.2294e-14 -1.0067e-15 9.8778e-16 6.5935e-14 -6.4699e-14
7.4997e-14 -7.3592e-14 7.1747e-14 -7.0402e-14 4.5336e-14 -4.4486e-14 1.867e-14 -1.832e-14 8.2727e-16 -8.1177e-16 -5.4185e-14 5.317e-14 -7.4997e-14 7.3591e-14 -7.1747e-14 7.0402e-14 -4.5337e-14 4.4487e-14 -1.8671e-14 1.8321e-14 -8.2727e-16 8.1177e-16 5.4186e-14 -5.317e-14
6.1633e-14 -6.0478e-14 5.8962e-14 -5.7857e-14 3.7258e-14 -3.6559e-14 1.5343e-14 -1.5056e-14 6.7986e-16 -6.6711e-16 -4.453e-14 4.3695e-14 -6.1633e-14 6.0478e-14 -5.8962e-14 5.7857e-14 -3.7258e-14 3.656e-14 -1.5344e-14 1.5056e-14 -6.7986e-16 6.6711e-16 4.453e-14 -4.3695e-14
5.0651e-14 -4.9701e-14 4.8455e-14 -4.7547e-14 3.0618e-14 -3.0045e-14 1.2609e-14 -1.2373e-14 5.5871e-16 -5.4824e-16 -3.6595e-14 3.5909e-14 -5.065e-14 4.9701e-14 -4.8456e-14 4.7547e-14 -3.0619e-14 3.0045e-14 -1.261e-14 1.2373e-14 -5.5871e-16 5.4824e-16 3.6595e-14 -3.5909e-14
4.1625e-14 -4.0845e-14 3.9821e-14 -3.9075e-14 2.5162e-14 -2.4691e-14 1.0362e-14 -1.0168e-14 4.5915e-16 -4.5055e-16 -3.0074e-14 2.951e-14 -4.1625e-14 4.0845e-14 -3.9821e-14 3.9075e-14 -2.5163e-14 2.4691e-14 -1.0363e-14 1.0169e-14 -4.5915e-16 4.5055e-16 3.0074e-14 -2.951e-14
3.4208e-14 -3.3566e-14 3.2725e-14 -3.2112e-14 2.0679e-14 -2.0291e-14 8.5158e-15 -8.3562e-15 3.7733e-16 -3.7026e-16 -2.4715e-14 2.4252e-14 -3.4207e-14 3.3566e-14 -3.2725e-14 3.2112e-14 -2.0679e-14 2.0291e-14 -8.5162e-15 8.3566e-15 -3.7733e-16 3.7026e-16 2.4715e-14 -2.4252e-14
2.8112e-14 -2.7585e-14 2.6894e-14 -2.639e-14 1.6994e-14 -1.6675e-14 6.9984e-15 -6.8672e-15 3.1009e-16 -3.0428e-16 -2.0311e-14 1.993e-14 -2.8112e-14 2.7585e-14 -2.6894e-14 2.639e-14 -1.6994e-14 1.6676e-14 -6.9987e-15 6.8675e-15 -3.1009e-16 3.0428e-16 2.0311e-14 -1.993e-14
2.3103e-14 -2.267e-14 2.2101e-14 -2.1687e-14 1.3966e-14 -1.3704e-14 5.7513e-15 -5.6435e-15 2.5484e-16 -2.5006e-16 -1.6692e-14 1.6379e-14 -2.3102e-14 2.2669e-14 -2.2101e-14 2.1687e-14 -1.3966e-14 1.3704e-14 -5.7515e-15 5.6437e-15 -2.5484e-16 2.5006e-16 1.6692e-14 -1.6379e-14
1.8986e-14 -1.863e-14 1.8163e-14 -1.7823e-14 1.1477e-14 -1.1262e-14 4.7264e-15 -4.6379e-15 2.0943e-16 -2.055e-16 -1.3717e-14 1.346e-14 -1.8986e-14 1.863e-14 -1.8163e-14 1.7823e-14 -1.1477e-14 1.1262e-14 -4.7267e-15 4.6381e-15 -2.0943e-16 2.055e-16 1.3717e-14 -1.346e-14
1.5603e-14 -1.531e-14 1.4926e-14 -1.4647e-14 9.4319e-15 -9.2551e-15 3.8842e-15 -3.8114e-15 1.7211e-16 -1.6888e-16 -1.1273e-14 1.1062e-14 -1.5603e-14 1.531e-14 -1.4927e-14 1.4647e-14 -9.4321e-15 9.2553e-15 -3.8844e-15 3.8116e-15 -1.7211e-16 1.6888e-16 1.1273e-14 -1.1062e-14
1.2822e-14 -1.2582e-14 1.2267e-14 -1.2037e-14 7.7512e-15 -7.6059e-15 3.1921e-15 -3.1322e-15 1.4144e-16 -1.3879e-16 -9.2641e-15 9.0905e-15 -1.2822e-14 1.2582e-14 -1.2267e-14 1.2037e-14 -7.7513e-15 7.606e-15 -3.1922e-15 3.1324e-15 -1.4144e-16 1.3879e-16 9.2642e-15 -9.0905e-15
1.0537e-14 -1.034e-14 1.0081e-14 -9.8919e-15 6.37e-15 -6.2506e-15 2.6233e-15 -2.5741e-15 1.1624e-16 -1.1406e-16 -7.6133e-15 7.4706e-15 -1.0537e-14 1.034e-14 -1.0081e-14 9.8919e-15 -6.3701e-15 6.2507e-15 -2.6234e-15 2.5742e-15 -1.1624e-16 1.1406e-16 7.6133e-15 -7.4706e-15
8.6598e-15 -8.4975e-15 8.2845e-15 -8.1292e-15 5.2349e-15 -5.1367e-15 2.1558e-15 -2.1154e-15 9.5523e-17 -9.3733e-17 -6.2566e-15 6.1394e-15 -8.6597e-15 8.4974e-15 -8.2845e-15 8.1292e-15 -5.235e-15 5.1368e-15 -2.1559e-15 2.1155e-15 -9.5523e-17 9.3733e-17 6.2567e-15 -6.1394e-15
7.1166e-15 -6.9833e-15 6.8082e-15 -6.6806e-15 4.302e-15 -4.2214e-15 1.7717e-15 -1.7385e-15 7.8502e-17 -7.703e-17 -5.1417e-15 5.0454e-15 -7.1166e-15 6.9832e-15 -6.8082e-15 6.6806e-15 -4.3021e-15 4.2215e-15 -1.7717e-15 1.7385e-15 -7.8502e-17 7.703e-17 5.1418e-15 -5.0454e-15
5.8485e-15 -5.7389e-15 5.595e-15 -5.4902e-15 3.5354e-15 -3.4692e-15 1.456e-15 -1.4287e-15 6.4513e-17 -6.3304e-17 -4.2255e-15 4.1463e-15 -5.8485e-15 5.7389e-15 -5.5951e-15 5.4902e-15 -3.5355e-15 3.4692e-15 -1.456e-15 1.4287e-15 -6.4513e-17 6.3304e-17 4.2255e-15 -4.1463e-15
4.8063e-15 -4.7162e-15 4.598e-15 -4.5119e-15 2.9054e-15 -2.851e-15 1.1965e-15 -1.1741e-15 5.3017e-17 -5.2023e-17 -3.4726e-15 3.4075e-15 -4.8063e-15 4.7162e-15 -4.598e-15 4.5119e-15 -2.9055e-15 2.851e-15 -1.1966e-15 1.1741e-15 -5.3017e-17 5.2023e-17 3.4726e-15 -3.4075e-15
3.9499e-15 -3.8758e-15 3.7787e-15 -3.7079e-15 2.3877e-15 -2.343e-15 9.833e-16 -9.6487e-16 4.357e-17 -4.2753e-17 -2.8538e-15 2.8003e-15 -3.9499e-15 3.8758e-15 -3.7787e-15 3.7079e-15 -2.3878e-15 2.343e-15 -9.8335e-16 9.6492e-16 -4.357e-17 4.2753e-17 2.8538e-15 -2.8003e-15
3.246e-15 -3.1852e-15 3.1054e-15 -3.0471e-15 1.9622e-15 -1.9255e-15 8.0808e-16 -7.9294e-16 3.5806e-17 -3.5135e-17 -2.3452e-15 2.3013e-15 -3.246e-15 3.1852e-15 -3.1054e-15 3.0472e-15 -1.9623e-15 1.9255e-15 -8.0812e-16 7.9297e-16 -3.5806e-17 3.5135e-17 2.3453e-15 -2.3013e-15
2.6676e-15 -2.6176e-15 2.552e-15 -2.5042e-15 1.6126e-15 -1.5824e-15 6.6409e-16 -6.5164e-16 2.9426e-17 -2.8874e-17 -1.9273e-15 1.8912e-15 -2.6676e-15 2.6176e-15 -2.552e-15 2.5042e-15 -1.6126e-15 1.5824e-15 -6.6412e-16 6.5167e-16 -2.9426e-17 2.8874e-17 1.9273e-15 -1.8912e-15
2.1923e-15 -2.1512e-15 2.0972e-15 -2.0579e-15 1.3252e-15 -1.3004e-15 5.4575e-16 -5.3552e-16 2.4182e-17 -2.3729e-17 -1.5839e-15 1.5542e-15 -2.1922e-15 2.1512e-15 -2.0972e-15 2.0579e-15 -1.3253e-15 1.3004e-15 -5.4578e-16 5.3555e-16 -2.4182e-17 2.3729e-17 1.5839e-15 -1.5542e-15
1.8016e-15 -1.7678e-15 1.7235e-15 -1.6912e-15 1.0891e-15 -1.0687e-15 4.485e-16 -4.401e-16 1.9873e-17 -1.95e-17 -1.3017e-15 1.2773e-15 -1.8016e-15 1.7678e-15 -1.7235e-15 1.6912e-15 -1.0891e-15 1.0687e-15 -4.4852e-16 4.4012e-16 -1.9873e-17 1.95e-17 1.3017e-15 -1.2773e-15
1.4806e-15 -1.4528e-15 1.4164e-15 -1.3899e-15 8.9501e-16 -8.7823e-16 3.6858e-16 -3.6167e-16 1.6332e-17 -1.6026e-17 -1.0697e-15 1.0497e-15 -1.4806e-15 1.4528e-15 -1.4164e-15 1.3899e-15 -8.9503e-16 8.7825e-16 -3.686e-16 3.6169e-16 -1.6332e-17 1.6026e-17 1.0697e-15 -1.0497e-15
1.2167e-15 -1.1939e-15 1.164e-15 -1.1422e-15 7.3552e-16 -7.2174e-16 3.029e-16 -2.9722e-16 1.3421e-17 -1.317e-17 -8.7909e-16 8.6261e-16 -1.2167e-15 1.1939e-15 -1.164e-15 1.1422e-15 -7.3554e-16 7.2175e-16 -3.0292e-16 2.9724e-16 -1.3421e-17 1.317e-17 8.7909e-16 -8.6262e-16
9.9992e-16 -9.8118e-16 9.5659e-16 -9.3866e-16 6.0446e-16 -5.9313e-16 2.4893e-16 -2.4426e-16 1.103e-17 -1.0823e-17 -7.2244e-16 7.089e-16 -9.9992e-16 9.8118e-16 -9.5659e-16 9.3866e-16 -6.0447e-16 5.9314e-16 -2.4894e-16 2.4427e-16 -1.103e-17 1.0823e-17 7.2244e-16 -7.089e-16
8.2174e-16 -8.0634e-16 7.8613e-16 -7.714e-16 4.9675e-16 -4.8744e-16 2.0457e-16 -2.0074e-16 9.0644e-18 -8.8945e-18 -5.9371e-16 5.8258e-16 -8.2174e-16 8.0634e-16 -7.8613e-16 7.714e-16 -4.9676e-16 4.8745e-16 -2.0458e-16 2.0074e-16 -9.0644e-18 8.8945e-18 5.9371e-16 -5.8258e-16
6.7531e-16 -6.6266e-16 6.4605e-16 -6.3394e-16 4.0823e-16 -4.0058e-16 1.6812e-16 -1.6497e-16 7.4492e-18 -7.3096e-18 -4.8791e-16 4.7877e-16 -6.7531e-16 6.6265e-16 -6.4605e-16 6.3394e-16 -4.0824e-16 4.0059e-16 -1.6812e-16 1.6497e-16 -7.4492e-18 7.3096e-18 4.8791e-16 -4.7877e-16
5.5498e-16 -5.4457e-16 5.3092e-16 -5.2097e-16 3.3549e-16 -3.292e-16 1.3816e-16 -1.3557e-16 6.1218e-18 -6.007e-18 -4.0097e-16 3.9345e-16 -5.5497e-16 5.4457e-16 -5.3093e-16 5.2097e-16 -3.3549e-16 3.292e-16 -1.3817e-16 1.3558e-16 -6.1218e-18 6.007e-18 4.0097e-16 -3.9345e-16
4.5608e-16 -4.4753e-16 4.3632e-16 -4.2814e-16 2.757e-16 -2.7054e-16 1.1354e-16 -1.1141e-16 5.0309e-18 -4.9366e-18 -3.2952e-16 3.2334e-16 -4.5608e-16 4.4753e-16 -4.3632e-16 4.2814e-16 -2.7571e-16 2.7054e-16 -1.1354e-16 1.1142e-16 -5.0309e-18 4.9366e-18 3.2952e-16 -3.2334e-16
3.7481e-16 -3.6779e-16 3.5857e-16 -3.5185e-16 2.2657e-16 -2.2233e-16 9.3308e-17 -9.1559e-17 4.1344e-18 -4.0569e-18 -2.708e-16 2.6572e-16 -3.7481e-16 3.6778e-16 -3.5857e-16 3.5185e-16 -2.2658e-16 2.2233e-16 -9.3312e-17 9.1563e-17 -4.1344e-18 4.0569e-18 2.708e-16 -2.6573e-16
3.0802e-16 -3.0225e-16 2.9467e-16 -2.8915e-16 1.862e-16 -1.8271e-16 7.6681e-17 -7.5244e-17 3.3977e-18 -3.334e-18 -2.2254e-16 2.1837e-16 -3.0802e-16 3.0225e-16 -2.9467e-16 2.8915e-16 -1.862e-16 1.8271e-16 -7.6684e-17 7.5247e-17 -3.3977e-18 3.334e-18 2.2255e-16 -2.1837e-16
2.5313e-16 -2.4839e-16 2.4216e-16 -2.3763e-16 1.5302e-16 -1.5015e-16 6.3017e-17 -6.1836e-17 2.7922e-18 -2.7399e-18 -1.8289e-16 1.7946e-16 -2.5313e-16 2.4839e-16 -2.4216e-16 2.3763e-16 -1.5302e-16 1.5016e-16 -6.302e-17 6.1838e-17 -2.7922e-18 2.7399e-18 1.8289e-16 -1.7946e-16
2.0803e-16 -2.0413e-16 1.9901e-16 -1.9528e-16 1.2575e-16 -1.234e-16 5.1787e-17 -5.0817e-17 2.2947e-18 -2.2517e-18 -1.503e-16 1.4748e-16 -2.0803e-16 2.0413e-16 -1.9901e-16 1.9528e-16 -1.2576e-16 1.234e-16 -5.179e-17 5.0819e-17 -2.2947e-18 2.2517e-18 1.503e-16 -1.4748e-16
1.7096e-16 -1.6775e-16 1.6355e-16 -1.6048e-16 1.0334e-16 -1.0141e-16 4.2559e-17 -4.1762e-17 1.8858e-18 -1.8504e-18 -1.2352e-16 1.212e-16 -1.7096e-16 1.6775e-16 -1.6355e-16 1.6048e-16 -1.0335e-16 1.0141e-16 -4.2561e-17 4.1763e-17 -1.8858e-18 1.8504e-18 1.2352e-16 -1.212e-16
1.4049e-16 -1.3786e-16 1.3441e-16 -1.3189e-16 8.4929e-17 -8.3337e-17 3.4975e-17 -3.432e-17 1.5497e-18 -1.5207e-18 -1.0151e-16 9.9604e-17 -1.4049e-16 1.3786e-16 -1.3441e-16 1.3189e-16 -8.4931e-17 8.3339e-17 -3.4977e-17 3.4321e-17 -1.5497e-18 1.5207e-18 1.0151e-16 -9.9604e-17


==> figs/academic_lqr_phase.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6 x7 y7 x8 y8 x9 y9 x10 y10 x11 y11
1.8 0 1.5588 0.9 0.9 1.5588 1.1022e-16 1.8 -0.9 1.5588 -1.5588 0.9 -1.8 2.2044e-16 -1.5588 -0.9 -0.9 -1.5588 -3.3065e-16 -1.8 0.9 -1.5588 1.5588 -0.9
1.8578 0.55085 1.7352 0.90291 1.14 0.90781 0.2827 1.0731 -0.64248 1.0595 -1.4385 0.3673 -1.8578 -0.55085 -1.7352 -0.90291 -1.14 -0.90781 -0.2827 -1.0731 0.64248 -1.0595 1.4385 -0.3673
2.0175 1.0571 1.9349 1.133 1.2843 0.5762 0.44513 0.58514 -0.46393 0.74813 -1.3948 0.097562 -2.0175 -1.0571 -1.9349 -1.133 -1.2843 -0.5762 -0.44513 -0.58514 0.46393 -0.74813 1.3948 -0.097562
2.2935 1.7609 2.2073 1.6523 1.3832 0.43646 0.52817 0.26882 -0.33652 0.53888 -1.3918 -0.054467 -2.2935 -1.7609 -2.2073 -1.6523 -1.3832 -0.43646 -0.52817 -0.26882 0.33652 -0.53888 1.3918 0.054467
2.7621 3.0916 2.6323 2.7365 1.4665 0.41114 0.56038 0.068787 -0.24426 0.39194 -1.4133 -0.15591 -2.7621 -3.0916 -2.6323 -2.7365 -1.4665 -0.41114 -0.56038 -0.068787 0.24426 -0.39194 1.4133 0.15591
3.6561 6.4377 3.4001 5.3785 1.5527 0.46284 0.56071 -0.055518 -0.17701 0.28623 -1.4531 -0.24162 -3.6561 -6.4377 -3.4001 -5.3785 -1.5527 -0.46284 -0.56071 0.055518 0.17701 -0.28623 1.4531 0.24162
nan nan 5.184 14.758 1.6561 0.58294 0.54139 -0.13123 -0.12787 0.20922 -1.5103 -0.33317 nan nan -5.184 -14.758 -1.6561 -0.58294 -0.54139 0.13123 0.12787 -0.20922 1.5103 0.33317
nan nan nan nan 1.7915 0.78828 0.51029 -0.1756 -0.091955 0.15279 -1.588 -0.44874 nan nan nan nan -1.7915 -0.78828 -0.51029 0.1756 0.091955 -0.15279 1.588 0.44874
nan nan nan nan 1.9805 1.1316 0.47251 -0.19937 -0.065756 0.11133 -1.6929 -0.61076 nan nan nan nan -1.9805 -1.1316 -0.47251 0.19937 0.065756 -0.11133 1.6929 0.61076
nan nan nan nan 2.2616 1.743 0.43146 -0.20928 -0.046692 0.080872 -1.8377 -0.85621 nan nan nan nan -2.2616 -1.743 -0.43146 0.20928 0.046692 -0.080872 1.8377 0.85621
nan nan nan nan 2.7177 2.9768 0.38943 -0.20969 -0.032869 0.058518 -2.0456 -1.2585 nan nan nan nan -2.7177 -2.9768 -0.38943 0.20969 0.032869 -0.058518 2.0456 1.2585
nan nan nan nan 3.5688 6.0688 0.34802 -0.20358 -0.022888 0.042143 -2.3624 -1.9885 nan nan nan nan -3.5688 -6.0688 -0.34802 0.20358 0.022888 -0.042143 2.3624 1.9885
nan nan nan nan 5.6652 18.059 0.3083 -0.19304 -0.015718 0.030178 -2.8929 -3.5287 nan nan nan nan -5.6652 -18.059 -0.3083 0.19304 0.015718 -0.030178 2.8929 3.5287
nan nan nan nan nan nan 0.27099 -0.17966 -0.010601 0.021461 -3.939 -7.7337 nan nan nan nan nan nan -0.27099 0.17966 0.010601 -0.021461 3.939 7.7337
nan nan nan nan nan nan 0.23654 -0.16464 -0.0069752 0.015134 nan nan nan nan nan nan nan nan -0.23654 0.16464 0.0069752 -0.015134 nan nan
nan nan nan nan nan nan 0.20518 -0.14891 -0.0044307 0.010561 nan nan nan nan nan nan nan nan -0.20518 0.14891 0.0044307 -0.010561 nan nan
nan nan nan nan nan nan 0.17698 -0.13316 -0.0026655 0.0072729 nan nan nan nan nan nan nan nan -0.17698 0.13316 0.0026655 -0.0072729 nan nan
nan nan nan nan nan nan 0.15188 -0.11791 -0.0014591 0.0049229 nan nan nan nan nan nan nan nan -0.15188 0.11791 0.0014591 -0.0049229 nan nan
nan nan nan nan nan nan 0.12976 -0.10352 -0.00065093 0.0032556 nan nan nan nan nan nan nan nan -0.12976 0.10352 0.00065093 -0.0032556 nan nan
nan nan nan nan nan nan 0.11041 -0.090191 -0.00012402 0.0020832 nan nan nan nan nan nan nan nan -0.11041 0.090191 0.00012402 -0.0020832 nan nan
nan nan nan nan nan nan 0.093601 -0.078063 0.00020609 0.0012681 nan nan nan nan nan nan nan nan -0.093601 0.078063 -0.00020609 -0.0012681 nan nan
nan nan nan nan nan nan 0.079098 -0.067173 0.00040025 0.00070937 nan nan nan nan nan nan nan nan -0.079098 0.067173 -0.00040025 -0.00070937 nan nan
nan nan nan nan nan nan 0.06665 -0.057507 0.00050199 0.00033354 nan nan nan nan nan nan nan nan -0.06665 0.057507 -0.00050199 -0.00033354 nan nan
nan nan nan nan nan nan 0.056017 -0.04901 0.00054226 8.7146e-05 nan nan nan nan nan nan nan nan -0.056017 0.04901 -0.00054226 -8.7146e-05 nan nan
nan nan nan nan nan nan 0.046973 -0.041604 0.00054287 -6.8525e-05 nan nan nan nan nan nan nan nan -0.046973 0.041604 -0.00054287 6.8525e-05 nan nan
nan nan nan nan nan nan 0.039309 -0.035194 0.00051902 -0.00016136 nan nan nan nan nan nan nan nan -0.039309 0.035194 -0.00051902 0.00016136 nan nan
nan nan nan nan nan nan 0.032836 -0.02968 0.00048117 -0.00021135 nan nan nan nan nan nan nan nan -0.032836 0.02968 -0.00048117 0.00021135 nan nan
nan nan nan nan nan nan 0.027384 -0.024962 0.00043638 -0.00023271 nan nan nan nan nan nan nan nan -0.027384 0.024962 -0.00043638 0.00023271 nan nan
nan nan nan nan nan nan 0.022804 -0.020943 0.00038932 -0.00023549 nan nan nan nan nan nan nan nan -0.022804 0.020943 -0.00038932 0.00023549 nan nan
nan nan nan nan nan nan 0.018966 -0.017534 0.00034295 -0.00022669 nan nan nan nan nan nan nan nan -0.018966 0.017534 -0.00034295 0.00022669 nan nan
nan nan nan nan nan nan 0.015755 -0.014653 0.00029909 -0.00021115 nan nan nan nan nan nan nan nan -0.015755 0.014653 -0.00029909 0.00021115 nan nan
nan nan nan nan nan nan 0.013075 -0.012224 0.00025872 -0.00019216 nan nan nan nan nan nan nan nan -0.013075 0.012224 -0.00025872 0.00019216 nan nan
nan nan nan nan nan nan 0.01084 -0.010183 0.00022231 -0.00017188 nan nan nan nan nan nan nan nan -0.01084 0.010183 -0.00022231 0.00017188 nan nan
nan nan nan nan nan nan 0.0089798 -0.0084707 0.00018996 -0.00015172 nan nan nan nan nan nan nan nan -0.0089798 0.0084707 -0.00018996 0.00015172 nan nan
nan nan nan nan nan nan 0.0074332 -0.0070383 0.00016156 -0.00013254 nan nan nan nan nan nan nan nan -0.0074332 0.0070383 -0.00016156 0.00013254 nan nan
nan nan nan nan nan nan 0.0061488 -0.0058419 0.00013685 -0.0001148 nan nan nan nan nan nan nan nan -0.0061488 0.0058419 -0.00013685 0.0001148 nan nan
nan nan nan nan nan nan 0.0050832 -0.0048443 0.00011552 -9.8753e-05 nan nan nan nan nan nan nan nan -0.0050832 0.0048443 -0.00011552 9.8753e-05 nan nan
nan nan nan nan nan nan 0.0041999 -0.0040135 9.723e-05 -8.4461e-05 nan nan nan nan nan nan nan nan -0.0041999 0.0040135 -9.723e-05 8.4461e-05 nan nan
nan nan nan nan nan nan 0.0034684 -0.0033227 8.1623e-05 -7.1888e-05 nan nan nan nan nan nan nan nan -0.0034684 0.0033227 -8.1623e-05 7.1888e-05 nan nan
nan nan nan nan nan nan 0.0028631 -0.0027489 6.8367e-05 -6.0935e-05 nan nan nan nan nan nan nan nan -0.0028631 0.0027489 -6.8367e-05 6.0935e-05 nan nan
nan nan nan nan nan nan 0.0023624 -0.0022727 5.715e-05 -5.1469e-05 nan nan nan nan nan nan nan nan -0.0023624 0.0022727 -5.715e-05 5.1469e-05 nan nan
nan nan nan nan nan nan 0.0019485 -0.001878 4.769e-05 -4.3341e-05 nan nan nan nan nan nan nan nan -0.0019485 0.001878 -4.769e-05 4.3341e-05 nan nan
nan nan nan nan nan nan 0.0016067 -0.0015511 3.9735e-05 -3.64e-05 nan nan nan nan nan nan nan nan -0.0016067 0.0015511 -3.9735e-05 3.64e-05 nan nan
nan nan nan nan nan nan 0.0013244 -0.0012804 3.3061e-05 -3.05e-05 nan nan nan nan nan nan nan nan -0.0013244 0.0012804 -3.3061e-05 3.05e-05 nan nan
nan nan nan nan nan nan 0.0010914 -0.0010566 2.7475e-05 -2.5504e-05 nan nan nan nan nan nan nan nan -0.0010914 0.0010566 -2.7475e-05 2.5504e-05 nan nan
nan nan nan nan nan nan 0.00089915 -0.00087156 2.2807e-05 -2.1289e-05 nan nan nan nan nan nan nan nan -0.00089915 0.00087156 -2.2807e-05 2.1289e-05 nan nan
nan nan nan nan nan nan 0.00074061 -0.00071868 1.8915e-05 -1.7742e-05 nan nan nan nan nan nan nan nan -0.00074061 0.00071868 -1.8915e-05 1.7742e-05 nan nan
nan nan nan nan nan nan 0.0006099 -0.00059244 1.5673e-05 -1.4766e-05 nan nan nan nan nan nan nan nan -0.0006099 0.00059244 -1.5673e-05 1.4766e-05 nan nan
nan nan nan nan nan nan 0.00050217 -0.00048823 1.2976e-05 -1.2273e-05 nan nan nan nan nan nan nan nan -0.00050217 0.00048823 -1.2976e-05 1.2273e-05 nan nan
nan nan nan nan nan nan 0.0004134 -0.00040226 1.0736e-05 -1.019e-05 nan nan nan nan nan nan nan nan -0.0004134 0.00040226 -1.0736e-05 1.019e-05 nan nan
nan nan nan nan nan nan 0.00034026 -0.00033134 8.877e-06 -8.4524e-06 nan nan nan nan nan nan nan nan -0.00034026 0.00033134 -8.877e-06 8.4524e-06 nan nan
nan nan nan nan nan nan 0.00028003 -0.00027288 7.3357e-06 -7.0047e-06 nan nan nan nan nan nan nan nan -0.00028003 0.00027288 -7.3357e-06 7.0047e-06 nan nan
nan nan nan nan nan nan 0.00023043 -0.00022468 6.0589e-06 -5.8003e-06 nan nan nan nan nan nan nan nan -0.00023043 0.00022468 -6.0589e-06 5.8003e-06 nan nan
nan nan nan nan nan nan 0.00018959 -0.00018497 5.002e-06 -4.7995e-06 nan nan nan nan nan nan nan nan -0.00018959 0.00018497 -5.002e-06 4.7995e-06 nan nan
nan nan nan nan nan nan 0.00015598 -0.00015225 4.1278e-06 -3.9689e-06 nan nan nan nan nan nan nan nan -0.00015598 0.00015225 -4.1278e-06 3.9689e-06 nan nan
nan nan nan nan nan nan 0.00012831 -0.0001253 3.405e-06 -3.2801e-06 nan nan nan nan nan nan nan nan -0.00012831 0.0001253 -3.405e-06 3.2801e-06 nan nan
nan nan nan nan nan nan 0.00010554 -0.00010311 2.8078e-06 -2.7094e-06 nan nan nan nan nan nan nan nan -0.00010554 0.00010311 -2.8078e-06 2.7094e-06 nan nan
nan nan nan nan nan nan 8.6803e-05 -8.4838e-05 2.3147e-06 -2.237e-06 nan nan nan nan nan nan nan nan -8.6803e-05 8.4838e-05 -2.3147e-06 2.237e-06 nan nan
nan nan nan nan nan nan 7.1388e-05 -6.9797e-05 1.9076e-06 -1.8461e-06 nan nan nan nan nan nan nan nan -7.1388e-05 6.9797e-05 -1.9076e-06 1.8461e-06 nan nan
nan nan nan nan nan nan 5.8707e-05 -5.7417e-05 1.5717e-06 -1.523e-06 nan nan nan nan nan nan nan nan -5.8707e-05 5.7417e-05 -1.5717e-06 1.523e-06 nan nan
nan nan nan nan nan nan 4.8275e-05 -4.7228e-05 1.2947e-06 -1.256e-06 nan nan nan nan nan nan nan nan -4.8275e-05 4.7228e-05 -1.2947e-06 1.256e-06 nan nan
nan nan nan nan nan nan 3.9695e-05 -3.8845e-05 1.0663e-06 -1.0354e-06 nan nan nan nan nan nan nan nan -3.9695e-05 3.8845e-05 -1.0663e-06 1.0354e-06 nan nan
nan nan nan nan nan nan 3.2639e-05 -3.1947e-05 8.7795e-07 -8.5338e-07 nan nan nan nan nan nan nan nan -3.2639e-05 3.1947e-05 -8.7795e-07 8.5338e-07 nan nan
nan nan nan nan nan nan 2.6835e-05 -2.6272e-05 7.2278e-07 -7.0315e-07 nan nan nan nan nan nan nan nan -2.6835e-05 2.6272e-05 -7.2278e-07 7.0315e-07 nan nan
nan nan nan nan nan nan 2.2063e-05 -2.1604e-05 5.9494e-07 -5.7923e-07 nan nan nan nan nan nan nan nan -2.2063e-05 2.1604e-05 -5.9494e-07 5.7923e-07 nan nan
nan nan nan nan nan nan 1.8138e-05 -1.7765e-05 4.8964e-07 -4.7705e-07 nan nan nan nan nan nan nan nan -1.8138e-05 1.7765e-05 -4.8964e-07 4.7705e-07 nan nan
nan nan nan nan nan nan 1.4911e-05 -1.4607e-05 4.0293e-07 -3.9281e-07 nan nan nan nan nan nan nan nan -1.4911e-05 1.4607e-05 -4.0293e-07 3.9281e-07 nan nan
nan nan nan nan nan nan 1.2258e-05 -1.201e-05 3.3153e-07 -3.234e-07 nan nan nan nan nan nan nan nan -1.2258e-05 1.201e-05 -3.3153e-07 3.234e-07 nan nan
nan nan nan nan nan nan 1.0077e-05 -9.8738e-06 2.7276e-07 -2.662e-07 nan nan nan nan nan nan nan nan -1.0077e-05 9.8738e-06 -2.7276e-07 2.662e-07 nan nan
nan nan nan nan nan nan 8.2835e-06 -8.1176e-06 2.2438e-07 -2.1909e-07 nan nan nan nan nan nan nan nan -8.2835e-06 8.1176e-06 -2.2438e-07 2.1909e-07 nan nan
nan nan nan nan nan nan 6.8091e-06 -6.6735e-06 1.8457e-07 -1.803e-07 nan nan nan nan nan nan nan nan -6.8091e-06 6.6735e-06 -1.8457e-07 1.803e-07 nan nan
nan nan nan nan nan nan 5.597e-06 -5.4861e-06 1.518e-07 -1.4835e-07 nan nan nan nan nan nan nan nan -5.597e-06 5.4861e-06 -1.518e-07 1.4835e-07 nan nan
nan nan nan nan nan nan 4.6006e-06 -4.5099e-06 1.2485e-07 -1.2205e-07 nan nan nan nan nan nan nan nan -4.6006e-06 4.5099e-06 -1.2485e-07 1.2205e-07 nan nan
nan nan nan nan nan nan 3.7815e-06 -3.7072e-06 1.0267e-07 -1.0041e-07 nan nan nan nan nan nan nan nan -3.7815e-06 3.7072e-06 -1.0267e-07 1.0041e-07 nan nan
nan nan nan nan nan nan 3.1082e-06 -3.0474e-06 8.4431e-08 -8.2593e-08 nan nan nan nan nan nan nan nan -3.1082e-06 3.0474e-06 -8.4431e-08 8.2593e-08 nan nan
nan nan nan nan nan nan 2.5547e-06 -2.5049e-06 6.9426e-08 -6.7933e-08 nan nan nan nan nan nan nan nan -2.5547e-06 2.5049e-06 -6.9426e-08 6.7933e-08 nan nan
nan nan nan nan nan nan 2.0998e-06 -2.059e-06 5.7085e-08 -5.5871e-08 nan nan nan nan nan nan nan nan -2.0998e-06 2.059e-06 -5.7085e-08 5.5871e-08 nan nan
nan nan nan nan nan nan 1.7258e-06 -1.6924e-06 4.6935e-08 -4.5948e-08 nan nan nan nan nan nan nan nan -1.7258e-06 1.6924e-06 -4.6935e-08 4.5948e-08 nan nan
nan nan nan nan nan nan 1.4185e-06 -1.3911e-06 3.8588e-08 -3.7784e-08 nan nan nan nan nan nan nan nan -1.4185e-06 1.3911e-06 -3.8588e-08 3.7784e-08 nan nan
nan nan nan nan nan nan 1.1658e-06 -1.1434e-06 3.1725e-08 -3.107e-08 nan nan nan nan nan nan nan nan -1.1658e-06 1.1434e-06 -3.1725e-08 3.107e-08 nan nan
nan nan nan nan nan nan 9.5817e-07 -9.3977e-07 2.6081e-08 -2.5547e-08 nan nan nan nan nan nan nan nan -9.5817e-07 9.3977e-07 -2.6081e-08 2.5547e-08 nan nan
nan nan nan nan nan nan 7.875e-07 -7.7241e-07 2.1441e-08 -2.1005e-08 nan nan nan nan nan nan nan nan -7.875e-07 7.7241e-07 -2.1441e-08 2.1005e-08 nan nan
nan nan nan nan nan nan 6.4723e-07 -6.3484e-07 1.7625e-08 -1.727e-08 nan nan nan nan nan nan nan nan -6.4723e-07 6.3484e-07 -1.7625e-08 1.727e-08 nan nan
nan nan nan nan nan nan 5.3193e-07 -5.2177e-07 1.4489e-08 -1.4198e-08 nan nan nan nan nan nan nan nan -5.3193e-07 5.2177e-07 -1.4489e-08 1.4198e-08 nan nan
nan nan nan nan nan nan 4.3718e-07 -4.2884e-07 1.191e-08 -1.1672e-08 nan nan nan nan nan nan nan nan -4.3718e-07 4.2884e-07 -1.191e-08 1.1672e-08 nan nan
nan nan nan nan nan nan 3.593e-07 -3.5246e-07 9.7899e-09 -9.5957e-09 nan nan nan nan nan nan nan nan -3.593e-07 3.5246e-07 -9.7899e-09 9.5957e-09 nan nan
nan nan nan nan nan nan 2.9529e-07 -2.8967e-07 8.0471e-09 -7.8882e-09 nan nan nan nan nan nan nan nan -2.9529e-07 2.8967e-07 -8.0471e-09 7.8882e-09 nan nan
nan nan nan nan nan nan 2.4268e-07 -2.3807e-07 6.6144e-09 -6.4844e-09 nan nan nan nan nan nan nan nan -2.4268e-07 2.3807e-07 -6.6144e-09 6.4844e-09 nan nan
nan nan nan nan nan nan 1.9945e-07 -1.9566e-07 5.4367e-09 -5.3303e-09 nan nan nan nan nan nan nan nan -1.9945e-07 1.9566e-07 -5.4367e-09 5.3303e-09 nan nan
nan nan nan nan nan nan 1.6391e-07 -1.6081e-07 4.4686e-09 -4.3815e-09 nan nan nan nan nan nan nan nan -1.6391e-07 1.6081e-07 -4.4686e-09 4.3815e-09 nan nan
nan nan nan nan nan nan 1.3471e-07 -1.3216e-07 3.6729e-09 -3.6015e-09 nan nan nan nan nan nan nan nan -1.3471e-07 1.3216e-07 -3.6729e-09 3.6015e-09 nan nan
nan nan nan nan nan nan 1.1071e-07 -1.0862e-07 3.0188e-09 -2.9603e-09 nan nan nan nan nan nan nan nan -1.1071e-07 1.0862e-07 -3.0188e-09 2.9603e-09 nan nan
nan nan nan nan nan nan 9.0984e-08 -8.9265e-08 2.4811e-09 -2.4332e-09 nan nan nan nan nan nan nan nan -9.0984e-08 8.9265e-08 -2.4811e-09 2.4332e-09 nan nan
nan nan nan nan nan nan 7.4774e-08 -7.3362e-08 2.0392e-09 -2e-09 nan nan nan nan nan nan nan nan -7.4774e-08 7.3362e-08 -2.0392e-09 2e-09 nan nan
nan nan nan nan nan nan 6.1451e-08 -6.0291e-08 1.676e-09 -1.6438e-09 nan nan nan nan nan nan nan nan -6.1451e-08 6.0291e-08 -1.676e-09 1.6438e-09 nan nan
nan nan nan nan nan nan 5.0502e-08 -4.955e-08 1.3775e-09 -1.3511e-09 nan nan nan nan nan nan nan nan -5.0502e-08 4.955e-08 -1.3775e-09 1.3511e-09 nan nan
nan nan nan nan nan nan 4.1504e-08 -4.0721e-08 1.1321e-09 -1.1105e-09 nan nan nan nan nan nan nan nan -4.1504e-08 4.0721e-08 -1.1321e-09 1.1105e-09 nan nan
nan nan nan nan nan nan 3.4109e-08 -3.3466e-08 9.3046e-10 -9.1268e-10 nan nan nan nan nan nan nan nan -3.4109e-08 3.3466e-08 -9.3046e-10 9.1268e-10 nan nan
nan nan nan nan nan nan 2.8031e-08 -2.7503e-08 7.6471e-10 -7.5012e-10 nan nan nan nan nan nan nan nan -2.8031e-08 2.7503e-08 -7.6471e-10 7.5012e-10 nan nan
nan nan nan nan nan nan 2.3037e-08 -2.2603e-08 6.2848e-10 -6.1651e-10 nan nan nan nan nan nan nan nan -2.3037e-08 2.2603e-08 -6.2848e-10 6.1651e-10 nan nan
nan nan nan nan nan nan 1.8932e-08 -1.8576e-08 5.1652e-10 -5.067e-10 nan nan nan nan nan nan nan nan -1.8932e-08 1.8576e-08 -5.1652e-10 5.067e-10 nan nan
nan nan nan nan nan nan 1.5559e-08 -1.5266e-08 4.245e-10 -4.1644e-10 nan nan nan nan nan nan nan nan -1.5559e-08 1.5266e-08 -4.245e-10 4.1644e-10 nan nan
nan nan nan nan nan nan 1.2786e-08 -1.2546e-08 3.4888e-10 -3.4226e-10 nan nan nan nan nan nan nan nan -1.2786e-08 1.2546e-08 -3.4888e-10 3.4226e-10 nan nan
nan nan nan nan nan nan 1.0508e-08 -1.031e-08 2.8672e-10 -2.8129e-10 nan nan nan nan nan nan nan nan -1.0508e-08 1.031e-08 -2.8672e-10 2.8129e-10 nan nan
nan nan nan nan nan nan 8.6356e-09 -8.4733e-09 2.3564e-10 -2.3118e-10 nan nan nan nan nan nan nan nan -8.6356e-09 8.4733e-09 -2.3564e-10 2.3118e-10 nan nan
nan nan nan nan nan nan 7.0969e-09 -6.9635e-09 1.9366e-10 -1.8999e-10 nan nan nan nan nan nan nan nan -7.0969e-09 6.9635e-09 -1.9366e-10 1.8999e-10 nan nan
nan nan nan nan nan nan 5.8323e-09 -5.7227e-09 1.5915e-10 -1.5614e-10 nan nan nan nan nan nan nan nan -5.8323e-09 5.7227e-09 -1.5915e-10 1.5614e-10 nan nan
nan nan nan nan nan nan 4.7931e-09 -4.703e-09 1.308e-10 -1.2833e-10 nan nan nan nan nan nan nan nan -4.7931e-09 4.703e-09 -1.308e-10 1.2833e-10 nan nan
nan nan nan nan nan nan 3.939e-09 -3.865e-09 1.0749e-10 -1.0546e-10 nan nan nan nan nan nan nan nan -3.939e-09 3.865e-09 -1.0749e-10 1.0546e-10 nan nan
nan nan nan nan nan nan 3.2371e-09 -3.1763e-09 8.834e-11 -8.6673e-11 nan nan nan nan nan nan nan nan -3.2371e-09 3.1763e-09 -8.834e-11 8.6673e-11 nan nan
nan nan nan nan nan nan 2.6603e-09 -2.6104e-09 7.26e-11 -7.1231e-11 nan nan nan nan nan nan nan nan -2.6603e-09 2.6104e-09 -7.26e-11 7.1231e-11 nan nan
nan nan nan nan nan nan 2.1863e-09 -2.1452e-09 5.9664e-11 -5.854e-11 nan nan nan nan nan nan nan nan -2.1863e-09 2.1452e-09 -5.9664e-11 5.854e-11 nan nan
nan nan nan nan nan nan 1.7967e-09 -1.763e-09 4.9033e-11 -4.811e-11 nan nan nan nan nan nan nan nan -1.7967e-09 1.763e-09 -4.9033e-11 4.811e-11 nan nan
nan nan nan nan nan nan 1.4765e-09 -1.4488e-09 4.0297e-11 -3.9538e-11 nan nan nan nan nan nan nan nan -1.4765e-09 1.4488e-09 -4.0297e-11 3.9538e-11 nan nan
nan nan nan nan nan nan 1.2134e-09 -1.1907e-09 3.3116e-11 -3.2493e-11 nan nan nan nan nan nan nan nan -1.2134e-09 1.1907e-09 -3.3116e-11 3.2493e-11 nan nan
nan nan nan nan nan nan 9.9721e-10 -9.785e-10 2.7216e-11 -2.6704e-11 nan nan nan nan nan nan nan nan -9.9721e-10 9.785e-10 -2.7216e-11 2.6704e-11 nan nan
nan nan nan nan nan nan 8.1951e-10 -8.0414e-10 2.2366e-11 -2.1946e-11 nan nan nan nan nan nan nan nan -8.1951e-10 8.0414e-10 -2.2366e-11 2.1946e-11 nan nan
nan nan nan nan nan nan 6.7348e-10 -6.6085e-10 1.8381e-11 -1.8035e-11 nan nan nan nan nan nan nan nan -6.7348e-10 6.6085e-10 -1.8381e-11 1.8035e-11 nan nan
nan nan nan nan nan nan 5.5347e-10 -5.4309e-10 1.5106e-11 -1.4822e-11 nan nan nan nan nan nan nan nan -5.5347e-10 5.4309e-10 -1.5106e-11 1.4822e-11 nan nan
nan nan nan nan nan nan 4.5485e-10 -4.4632e-10 1.2414e-11 -1.2181e-11 nan nan nan nan nan nan nan nan -4.5485e-10 4.4632e-10 -1.2414e-11 1.2181e-11 nan nan
nan nan nan nan nan nan 3.738e-10 -3.6679e-10 1.0202e-11 -1.001e-11 nan nan nan nan nan nan nan nan -3.738e-10 3.6679e-10 -1.0202e-11 1.001e-11 nan nan
nan nan nan nan nan nan 3.0719e-10 -3.0143e-10 8.3842e-12 -8.2267e-12 nan nan nan nan nan nan nan nan -3.0719e-10 3.0143e-10 -8.3842e-12 8.2267e-12 nan nan
nan nan nan nan nan nan 2.5245e-10 -2.4772e-10 6.8902e-12 -6.7608e-12 nan nan nan nan nan nan nan nan -2.5245e-10 2.4772e-10 -6.8902e-12 6.7608e-12 nan nan
nan nan nan nan nan nan 2.0747e-10 -2.0358e-10 5.6625e-12 -5.5562e-12 nan nan nan nan nan nan nan nan -2.0747e-10 2.0358e-10 -5.6625e-12 5.5562e-12 nan nan
nan nan nan nan nan nan 1.705e-10 -1.673e-10 4.6535e-12 -4.5661e-12 nan nan nan nan nan nan nan nan -1.705e-10 1.673e-10 -4.6535e-12 4.5661e-12 nan nan
nan nan nan nan nan nan 1.4012e-10 -1.3749e-10 3.8243e-12 -3.7525e-12 nan nan nan nan nan nan nan nan -1.4012e-10 1.3749e-10 -3.8243e-12 3.7525e-12 nan nan
nan nan nan nan nan nan 1.1515e-10 -1.1299e-10 3.1428e-12 -3.0838e-12 nan nan nan nan nan nan nan nan -1.1515e-10 1.1299e-10 -3.1428e-12 3.0838e-12 nan nan
nan nan nan nan nan nan 9.463e-11 -9.2855e-11 2.5828e-12 -2.5343e-12 nan nan nan nan nan nan nan nan -9.463e-11 9.2855e-11 -2.5828e-12 2.5343e-12 nan nan
nan nan nan nan nan nan 7.7767e-11 -7.6309e-11 2.1226e-12 -2.0828e-12 nan nan nan nan nan nan nan nan -7.7767e-11 7.6309e-11 -2.1226e-12 2.0828e-12 nan nan
nan nan nan nan nan nan 6.391e-11 -6.2711e-11 1.7444e-12 -1.7116e-12 nan nan nan nan nan nan nan nan -6.391e-11 6.2711e-11 -1.7444e-12 1.7116e-12 nan nan
nan nan nan nan nan nan 5.2521e-11 -5.1537e-11 1.4335e-12 -1.4066e-12 nan nan nan nan nan nan nan nan -5.2521e-11 5.1537e-11 -1.4335e-12 1.4066e-12 nan nan
nan nan nan nan nan nan 4.3162e-11 -4.2353e-11 1.1781e-12 -1.156e-12 nan nan nan nan nan nan nan nan -4.3162e-11 4.2353e-11 -1.1781e-12 1.156e-12 nan nan
nan nan nan nan nan nan 3.5471e-11 -3.4806e-11 9.6816e-13 -9.5e-13 nan nan nan nan nan nan nan nan -3.5471e-11 3.4806e-11 -9.6816e-13 9.5e-13 nan nan
nan nan nan nan nan nan 2.915e-11 -2.8604e-11 7.9564e-13 -7.8072e-13 nan nan nan nan nan nan nan nan -2.915e-11 2.8604e-11 -7.9564e-13 7.8072e-13 nan nan
nan nan nan nan nan nan 2.3956e-11 -2.3507e-11 6.5386e-13 -6.416e-13 nan nan nan nan nan nan nan nan -2.3956e-11 2.3507e-11 -6.5386e-13 6.416e-13 nan nan
nan nan nan nan nan nan 1.9687e-11 -1.9318e-11 5.3735e-13 -5.2727e-13 nan nan nan nan nan nan nan nan -1.9687e-11 1.9318e-11 -5.3735e-13 5.2727e-13 nan nan
nan nan nan nan nan nan 1.6179e-11 -1.5876e-11 4.416e-13 -4.3332e-13 nan nan nan nan nan nan nan nan -1.6179e-11 1.5876e-11 -4.416e-13 4.3332e-13 nan nan
nan nan nan nan nan nan 1.3296e-11 -1.3047e-11 3.6291e-13 -3.561e-13 nan nan nan nan nan nan nan nan -1.3296e-11 1.3047e-11 -3.6291e-13 3.561e-13 nan nan
nan nan nan nan nan nan 1.0927e-11 -1.0722e-11 2.9824e-13 -2.9265e-13 nan nan nan nan nan nan nan nan -1.0927e-11 1.0722e-11 -2.9824e-13 2.9265e-13 nan nan
nan nan nan nan nan nan 8.9797e-12 -8.8113e-12 2.451e-13 -2.405e-13 nan nan nan nan nan nan nan nan -8.9797e-12 8.8113e-12 -2.451e-13 2.405e-13 nan nan
nan nan nan nan nan nan 7.3795e-12 -7.2412e-12 2.0142e-13 -1.9765e-13 nan nan nan nan nan nan nan nan -7.3795e-12 7.2412e-12 -2.0142e-13 1.9765e-13 nan nan
nan nan nan nan nan nan 6.0646e-12 -5.9509e-12 1.6553e-13 -1.6243e-13 nan nan nan nan nan nan nan nan -6.0646e-12 5.9509e-12 -1.6553e-13 1.6243e-13 nan nan
nan nan nan nan nan nan 4.9839e-12 -4.8905e-12 1.3603e-13 -1.3348e-13 nan nan nan nan nan nan nan nan -4.9839e-12 4.8905e-12 -1.3603e-13 1.3348e-13 nan nan
nan nan nan nan nan nan 4.0958e-12 -4.019e-12 1.1179e-13 -1.097e-13 nan nan nan nan nan nan nan nan -4.0958e-12 4.019e-12 -1.1179e-13 1.097e-13 nan nan
nan nan nan nan nan nan 3.3659e-12 -3.3028e-12 9.1872e-14 -9.015e-14 nan nan nan nan nan nan nan nan -3.3659e-12 3.3028e-12 -9.1872e-14 9.015e-14 nan nan
nan nan nan nan nan nan 2.7661e-12 -2.7143e-12 7.5501e-14 -7.4086e-14 nan nan nan nan nan nan nan nan -2.7661e-12 2.7143e-12 -7.5501e-14 7.4086e-14 nan nan
nan nan nan nan nan nan 2.2732e-12 -2.2306e-12 6.2048e-14 -6.0884e-14 nan nan nan nan nan nan nan nan -2.2732e-12 2.2306e-12 -6.2048e-14 6.0884e-14 nan nan
nan nan nan nan nan nan 1.8682e-12 -1.8331e-12 5.0991e-14 -5.0035e-14 nan nan nan nan nan nan nan nan -1.8682e-12 1.8331e-12 -5.0991e-14 5.0035e-14 nan nan
nan nan nan nan nan nan 1.5353e-12 -1.5065e-12 4.1905e-14 -4.1119e-14 nan nan nan nan nan nan nan nan -1.5353e-12 1.5065e-12 -4.1905e-14 4.1119e-14 nan nan
nan nan nan nan nan nan 1.2617e-12 -1.238e-12 3.4438e-14 -3.3792e-14 nan nan nan nan nan nan nan nan -1.2617e-12 1.238e-12 -3.4438e-14 3.3792e-14 nan nan
nan nan nan nan nan nan 1.0369e-12 -1.0174e-12 2.8301e-14 -2.777e-14 nan nan nan nan nan nan nan nan -1.0369e-12 1.0174e-12 -2.8301e-14 2.777e-14 nan nan
nan nan nan nan nan nan 8.521e-13 -8.3613e-13 2.3258e-14 -2.2822e-14 nan nan nan nan nan nan nan nan -8.521e-13 8.3613e-13 -2.3258e-14 2.2822e-14 nan nan
nan nan nan nan nan nan 7.0026e-13 -6.8714e-13 1.9114e-14 -1.8755e-14 nan nan nan nan nan nan nan nan -7.0026e-13 6.8714e-13 -1.9114e-14 1.8755e-14 nan nan
nan nan nan nan nan nan 5.7548e-13 -5.6469e-13 1.5708e-14 -1.5413e-14 nan nan nan nan nan nan nan nan -5.7548e-13 5.6469e-13 -1.5708e-14 1.5413e-14 nan nan
nan nan nan nan nan nan 4.7293e-13 -4.6407e-13 1.2909e-14 -1.2667e-14 nan nan nan nan nan nan nan nan -4.7293e-13 4.6407e-13 -1.2909e-14 1.2667e-14 nan nan
nan nan nan nan nan nan 3.8866e-13 -3.8137e-13 1.0608e-14 -1.041e-14 nan nan nan nan nan nan nan nan -3.8866e-13 3.8137e-13 -1.0608e-14 1.041e-14 nan nan
nan nan nan nan nan nan 3.194e-13 -3.1341e-13 8.718e-15 -8.5546e-15 nan nan nan nan nan nan nan nan -3.194e-13 3.1341e-13 -8.718e-15 8.5546e-15 nan nan
nan nan nan nan nan nan 2.6249e-13 -2.5757e-13 7.1645e-15 -7.0302e-15 nan nan nan nan nan nan nan nan -2.6249e-13 2.5757e-13 -7.1645e-15 7.0302e-15 nan nan
nan nan nan nan nan nan 2.1571e-13 -2.1167e-13 5.8878e-15 -5.7775e-15 nan nan nan nan nan nan nan nan -2.1571e-13 2.1167e-13 -5.8878e-15 5.7775e-15 nan nan
nan nan nan nan nan nan 1.7727e-13 -1.7395e-13 4.8387e-15 -4.748e-15 nan nan nan nan nan nan nan nan -1.7727e-13 1.7395e-13 -4.8387e-15 4.748e-15 nan nan
nan nan nan nan nan nan 1.4568e-13 -1.4295e-13 3.9764e-15 -3.9019e-15 nan nan nan nan nan nan nan nan -1.4568e-13 1.4295e-13 -3.9764e-15 3.9019e-15 nan nan
nan nan nan nan nan nan 1.1972e-13 -1.1748e-13 3.2679e-15 -3.2066e-15 nan nan nan nan nan nan nan nan -1.1972e-13 1.1748e-13 -3.2679e-15 3.2066e-15 nan nan
nan nan nan nan nan nan 9.839e-14 -9.6546e-14 2.6856e-15 -2.6352e-15 nan nan nan nan nan nan nan nan -9.839e-14 9.6546e-14 -2.6856e-15 2.6352e-15 nan nan
nan nan nan nan nan nan 8.0858e-14 -7.9342e-14 2.207e-15 -2.1656e-15 nan nan nan nan nan nan nan nan -8.0858e-14 7.9342e-14 -2.207e-15 2.1656e-15 nan nan
nan nan nan nan nan nan 6.6449e-14 -6.5204e-14 1.8137e-15 -1.7797e-15 nan nan nan nan nan nan nan nan -6.6449e-14 6.5204e-14 -1.8137e-15 1.7797e-15 nan nan
nan nan nan nan nan nan 5.4608e-14 -5.3585e-14 1.4905e-15 -1.4626e-15 nan nan nan nan nan nan nan nan -5.4608e-14 5.3585e-14 -1.4905e-15 1.4626e-15 nan nan
nan nan nan nan nan nan 4.4877e-14 -4.4036e-14 1.2249e-15 -1.202e-15 nan nan nan nan nan nan nan nan -4.4877e-14 4.4036e-14 -1.2249e-15 1.202e-15 nan nan
nan nan nan nan nan nan 3.6881e-14 -3.6189e-14 1.0067e-15 -9.8778e-16 nan nan nan nan nan nan nan nan -3.6881e-14 3.6189e-14 -1.0067e-15 9.8778e-16 nan nan
nan nan nan nan nan nan 3.0309e-14 -2.9741e-14 8.2727e-16 -8.1177e-16 nan nan nan nan nan nan nan nan -3.0309e-14 2.9741e-14 -8.2727e-16 8.1177e-16 nan nan
nan nan nan nan nan nan 2.4908e-14 -2.4441e-14 6.7986e-16 -6.6711e-16 nan nan nan nan nan nan nan nan -2.4908e-14 2.4441e-14 -6.7986e-16 6.6711e-16 nan nan
nan nan nan nan nan nan 2.0469e-14 -2.0086e-14 5.5871e-16 -5.4824e-16 nan nan nan nan nan nan nan nan -2.0469e-14 2.0086e-14 -5.5871e-16 5.4824e-16 nan nan
nan nan nan nan nan nan 1.6822e-14 -1.6507e-14 4.5915e-16 -4.5055e-16 nan nan nan nan nan nan nan nan -1.6822e-14 1.6507e-14 -4.5915e-16 4.5055e-16 nan nan
nan nan nan nan nan nan 1.3824e-14 -1.3565e-14 3.7733e-16 -3.7026e-16 nan nan nan nan nan nan nan nan -1.3824e-14 1.3565e-14 -3.7733e-16 3.7026e-16 nan nan
nan nan nan nan nan nan 1.1361e-14 -1.1148e-14 3.1009e-16 -3.0428e-16 nan nan nan nan nan nan nan nan -1.1361e-14 1.1148e-14 -3.1009e-16 3.0428e-16 nan nan
nan nan nan nan nan nan 9.3364e-15 -9.1615e-15 2.5484e-16 -2.5006e-16 nan nan nan nan nan nan nan nan -9.3364e-15 9.1615e-15 -2.5484e-16 2.5006e-16 nan nan
nan nan nan nan nan nan 7.6727e-15 -7.5289e-15 2.0943e-16 -2.055e-16 nan nan nan nan nan nan nan nan -7.6727e-15 7.5289e-15 -2.0943e-16 2.055e-16 nan nan
nan nan nan nan nan nan 6.3055e-15 -6.1873e-15 1.7211e-16 -1.6888e-16 nan nan nan nan nan nan nan nan -6.3055e-15 6.1873e-15 -1.7211e-16 1.6888e-16 nan nan
nan nan nan nan nan nan 5.1819e-15 -5.0848e-15 1.4144e-16 -1.3879e-16 nan nan nan nan nan nan nan nan -5.1819e-15 5.0848e-15 -1.4144e-16 1.3879e-16 nan nan
nan nan nan nan nan nan 4.2585e-15 -4.1787e-15 1.1624e-16 -1.1406e-16 nan nan nan nan nan nan nan nan -4.2585e-15 4.1787e-15 -1.1624e-16 1.1406e-16 nan nan
nan nan nan nan nan nan 3.4997e-15 -3.4341e-15 9.5523e-17 -9.3733e-17 nan nan nan nan nan nan nan nan -3.4997e-15 3.4341e-15 -9.5523e-17 9.3733e-17 nan nan
nan nan nan nan nan nan 2.8761e-15 -2.8221e-15 7.8502e-17 -7.703e-17 nan nan nan nan nan nan nan nan -2.8761e-15 2.8221e-15 -7.8502e-17 7.703e-17 nan nan
nan nan nan nan nan nan 2.3636e-15 -2.3193e-15 6.4513e-17 -6.3304e-17 nan nan nan nan nan nan nan nan -2.3636e-15 2.3193e-15 -6.4513e-17 6.3304e-17 nan nan
nan nan nan nan nan nan 1.9424e-15 -1.906e-15 5.3017e-17 -5.2023e-17 nan nan nan nan nan nan nan nan -1.9424e-15 1.906e-15 -5.3017e-17 5.2023e-17 nan nan
nan nan nan nan nan nan 1.5963e-15 -1.5663e-15 4.357e-17 -4.2753e-17 nan nan nan nan nan nan nan nan -1.5963e-15 1.5663e-15 -4.357e-17 4.2753e-17 nan nan
nan nan nan nan nan nan 1.3118e-15 -1.2872e-15 3.5806e-17 -3.5135e-17 nan nan nan nan nan nan nan nan -1.3118e-15 1.2872e-15 -3.5806e-17 3.5135e-17 nan nan
nan nan nan nan nan nan 1.0781e-15 -1.0579e-15 2.9426e-17 -2.8874e-17 nan nan nan nan nan nan nan nan -1.0781e-15 1.0579e-15 -2.9426e-17 2.8874e-17 nan nan
nan nan nan nan nan nan 8.8595e-16 -8.6935e-16 2.4182e-17 -2.3729e-17 nan nan nan nan nan nan nan nan -8.8595e-16 8.6935e-16 -2.4182e-17 2.3729e-17 nan nan
nan nan nan nan nan nan 7.2808e-16 -7.1444e-16 1.9873e-17 -1.95e-17 nan nan nan nan nan nan nan nan -7.2808e-16 7.1444e-16 -1.9873e-17 1.95e-17 nan nan
nan nan nan nan nan nan 5.9834e-16 -5.8713e-16 1.6332e-17 -1.6026e-17 nan nan nan nan nan nan nan nan -5.9834e-16 5.8713e-16 -1.6332e-17 1.6026e-17 nan nan
nan nan nan nan nan nan 4.9172e-16 -4.825e-16 1.3421e-17 -1.317e-17 nan nan nan nan nan nan nan nan -4.9172e-16 4.825e-16 -1.3421e-17 1.317e-17 nan nan
nan nan nan nan nan nan 4.041e-16 -3.9652e-16 1.103e-17 -1.0823e-17 nan nan nan nan nan nan nan nan -4.041e-16 3.9652e-16 -1.103e-17 1.0823e-17 nan nan
nan nan nan nan nan nan 3.3209e-16 -3.2587e-16 9.0644e-18 -8.8945e-18 nan nan nan nan nan nan nan nan -3.3209e-16 3.2587e-16 -9.0644e-18 8.8945e-18 nan nan
nan nan nan nan nan nan 2.7291e-16 -2.678e-16 7.4492e-18 -7.3096e-18 nan nan nan nan nan nan nan nan -2.7291e-16 2.678e-16 -7.4492e-18 7.3096e-18 nan nan
nan nan nan nan nan nan 2.2428e-16 -2.2008e-16 6.1218e-18 -6.007e-18 nan nan nan nan nan nan nan nan -2.2428e-16 2.2008e-16 -6.1218e-18 6.007e-18 nan nan
nan nan nan nan nan nan 1.8432e-16 -1.8086e-16 5.0309e-18 -4.9366e-18 nan nan nan nan nan nan nan nan -1.8432e-16 1.8086e-16 -5.0309e-18 4.9366e-18 nan nan
nan nan nan nan nan nan 1.5147e-16 -1.4863e-16 4.1344e-18 -4.0569e-18 nan nan nan nan nan nan nan nan -1.5147e-16 1.4863e-16 -4.1344e-18 4.0569e-18 nan nan
nan nan nan nan nan nan 1.2448e-16 -1.2215e-16 3.3977e-18 -3.334e-18 nan nan nan nan nan nan nan nan -1.2448e-16 1.2215e-16 -3.3977e-18 3.334e-18 nan nan
nan nan nan nan nan nan 1.023e-16 -1.0038e-16 2.7922e-18 -2.7399e-18 nan nan nan nan nan nan nan nan -1.023e-16 1.0038e-16 -2.7922e-18 2.7399e-18 nan nan
nan nan nan nan nan nan 8.407e-17 -8.2494e-17 2.2947e-18 -2.2517e-18 nan nan nan nan nan nan nan nan -8.407e-17 8.2494e-17 -2.2947e-18 2.2517e-18 nan nan
nan nan nan nan nan nan 6.9089e-17 -6.7794e-17 1.8858e-18 -1.8504e-18 nan nan nan nan nan nan nan nan -6.9089e-17 6.7794e-17 -1.8858e-18 1.8504e-18 nan nan
nan nan nan nan nan nan 5.6778e-17 -5.5714e-17 1.5497e-18 -1.5207e-18 nan nan nan nan nan nan nan nan -5.6778e-17 5.5714e-17 -1.5497e-18 1.5207e-18 nan nan


==> figs/academic_sontag_phase.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6 x7 y7 x8 y8 x9 y9 x10 y10 x11 y11
1.8 0 1.5588 0.9 0.9 1.5588 1.1022e-16 1.8 -0.9 1.5588 -1.5588 0.9 -1.8 2.2044e-16 -1.5588 -0.9 -0.9 -1.5588 -3.3065e-16 -1.8 0.9 -1.5588 1.5588 -0.9
1.6457 -1.2068 1.5336 -0.80512 1.0128 -0.12927 0.20867 0.4921 -0.64589 1.0338 -1.3492 1.065 -1.6457 1.2068 -1.5336 0.80512 -1.0128 0.12927 -0.20867 -0.4921 0.64589 -1.0338 1.3492 -1.065
1.4032 -1.1415 1.3347 -1.0401 0.92827 -0.59057 0.2506 0.011548 -0.47235 0.72582 -1.1513 0.90949 -1.4032 1.1415 -1.3347 1.0401 -0.92827 0.59057 -0.2506 -0.011548 0.47235 -0.72582 1.1513 -0.90949
1.1946 -0.95028 1.14 -0.89847 0.80546 -0.60555 0.2352 -0.13202 -0.3485 0.52556 -0.98405 0.76847 -1.1946 0.95028 -1.14 0.89847 -0.80546 0.60555 -0.2352 0.13202 0.3485 -0.52556 0.98405 -0.76847
1.0203 -0.79877 0.97457 -0.76057 0.69107 -0.5355 0.2058 -0.15177 -0.2581 0.38633 -0.8421 0.655 -1.0203 0.79877 -0.97457 0.76057 -0.69107 0.5355 -0.2058 0.15177 0.2581 -0.38633 0.8421 -0.655
0.87296 -0.67925 0.83403 -0.64869 0.5913 -0.46329 0.17649 -0.13934 -0.19141 0.28587 -0.72072 0.56166 -0.87296 0.67925 -0.83403 0.64869 -0.5913 0.46329 -0.17649 0.13934 0.19141 -0.28587 0.72072 -0.56166
0.74716 -0.58179 0.7138 -0.5564 0.50521 -0.39908 0.15039 -0.12153 -0.14199 0.21207 -0.61647 0.48296 -0.74716 0.58179 -0.7138 0.5564 -0.50521 0.39908 -0.15039 0.12153 0.14199 -0.21207 0.61647 -0.48296
0.6392 -0.50006 0.61051 -0.47848 0.43112 -0.34309 0.12783 -0.1043 -0.10531 0.15741 -0.52679 0.41552 -0.6392 0.50006 -0.61051 0.47848 -0.43112 0.34309 -0.12783 0.1043 0.10531 -0.15741 0.52679 -0.41552
0.54634 -0.43024 0.52167 -0.41166 0.36748 -0.29442 0.10854 -0.088954 -0.078085 0.11683 -0.44965 0.35722 -0.54634 0.43024 -0.52167 0.41166 -0.36748 0.29442 -0.10854 0.088954 0.078085 -0.11683 0.44965 -0.35722
0.46647 -0.36997 0.44525 -0.35388 0.31292 -0.25218 0.092113 -0.075664 -0.057884 0.086674 -0.38338 0.30665 -0.46647 0.36997 -0.44525 0.35388 -0.31292 0.25218 -0.092113 0.075664 0.057884 -0.086674 0.38338 -0.30665
0.39782 -0.31772 0.3796 -0.30375 0.26623 -0.21562 0.078149 -0.064277 -0.0429 0.064277 -0.32654 0.26278 -0.39782 0.31772 -0.3796 0.30375 -0.26623 0.21562 -0.078149 0.064277 0.0429 -0.064277 0.32654 -0.26278
0.33892 -0.27237 0.32331 -0.26026 0.22634 -0.18407 0.066291 -0.054567 -0.03179 0.047652 -0.27788 0.22478 -0.33892 0.27237 -0.32331 0.26026 -0.22634 0.18407 -0.066291 0.054567 0.03179 -0.047652 0.27788 -0.22478
0.28847 -0.23309 0.27511 -0.22261 0.19231 -0.15691 0.056226 -0.046305 -0.023554 0.035318 -0.23629 0.19196 -0.28847 0.23309 -0.27511 0.22261 -0.19231 0.15691 -0.056226 0.046305 0.023554 -0.035318 0.23629 -0.19196
0.24533 -0.19913 0.23392 -0.19009 0.16332 -0.1336 0.047686 -0.039285 -0.01745 0.026172 -0.20079 0.1637 -0.24533 0.19913 -0.23392 0.19009 -0.16332 0.1336 -0.047686 0.039285 0.01745 -0.026172 0.20079 -0.1637
0.20851 -0.16986 0.19878 -0.16208 0.13865 -0.11364 0.040441 -0.033325 -0.012928 0.019392 -0.17054 0.13942 -0.20851 0.16986 -0.19878 0.16208 -0.13865 0.11364 -0.040441 0.033325 0.012928 -0.019392 0.17054 -0.13942
0.17711 -0.14471 0.16883 -0.13803 0.11767 -0.096596 0.034296 -0.028266 -0.0095769 0.014367 -0.14479 0.11862 -0.17711 0.14471 -0.16883 0.13803 -0.11767 0.096596 -0.034296 0.028266 0.0095769 -0.014367 0.14479 -0.11862
0.15038 -0.12315 0.14333 -0.11744 0.099844 -0.082057 0.029084 -0.023973 -0.0070944 0.010644 -0.12289 0.10085 -0.15038 0.12315 -0.14333 0.11744 -0.099844 0.082057 -0.029084 0.023973 0.0070944 -0.010644 0.12289 -0.10085
0.12765 -0.10471 0.12165 -0.099835 0.084704 -0.069674 0.024664 -0.020331 -0.0052554 0.0078848 -0.10428 0.085679 -0.12765 0.10471 -0.12165 0.099835 -0.084704 0.069674 -0.024664 0.020331 0.0052554 -0.0078848 0.10428 -0.085679
0.10832 -0.088975 0.10322 -0.084818 0.071851 -0.05914 0.020915 -0.017242 -0.003893 0.0058409 -0.088471 0.072758 -0.10832 0.088975 -0.10322 0.084818 -0.071851 0.05914 -0.020915 0.017242 0.003893 -0.0058409 0.088471 -0.072758
0.091901 -0.075564 0.087575 -0.072024 0.060943 -0.050185 0.017736 -0.014622 -0.0028838 0.0043268 -0.075049 0.061762 -0.091901 0.075564 -0.087575 0.072024 -0.060943 0.050185 -0.017736 0.014622 0.0028838 -0.0043268 0.075049 -0.061762
0.077961 -0.064149 0.074288 -0.061138 0.051687 -0.042578 0.01504 -0.012399 -0.0021362 0.0032052 -0.063657 0.052414 -0.077961 0.064149 -0.074288 0.061138 -0.051687 0.042578 -0.01504 0.012399 0.0021362 -0.0032052 0.063657 -0.052414
0.066128 -0.054443 0.063011 -0.051883 0.043835 -0.036119 0.012753 -0.010515 -0.0015824 0.0023743 -0.05399 0.044471 -0.066128 0.054443 -0.063011 0.051883 -0.043835 0.036119 -0.012753 0.010515 0.0015824 -0.0023743 0.05399 -0.044471
0.056086 -0.046194 0.053442 -0.04402 0.037175 -0.030636 0.010815 -0.0089164 -0.0011722 0.0017588 -0.045789 0.037726 -0.056086 0.046194 -0.053442 0.04402 -0.037175 0.030636 -0.010815 0.0089164 0.0011722 -0.0017588 0.045789 -0.037726
0.047567 -0.039189 0.045324 -0.037343 0.031526 -0.025984 0.0091707 -0.007561 -0.00086829 0.0013028 -0.038832 0.032 -0.047567 0.039189 -0.045324 0.037343 -0.031526 0.025984 -0.0091707 0.007561 0.00086829 -0.0013028 0.038832 -0.032
0.04034 -0.033242 0.038437 -0.031676 0.026734 -0.022037 0.0077765 -0.0064117 -0.00064319 0.00096507 -0.032931 0.027141 -0.04034 0.033242 -0.038437 0.031676 -0.026734 0.022037 -0.0077765 0.0064117 0.00064319 -0.00096507 0.032931 -0.027141
0.03421 -0.028195 0.032596 -0.026866 0.022671 -0.018689 0.0065944 -0.005437 -0.00047645 0.00071488 -0.027926 0.023019 -0.03421 0.028195 -0.032596 0.026866 -0.022671 0.018689 -0.0065944 0.005437 0.00047645 -0.00071488 0.027926 -0.023019
0.029011 -0.023913 0.027642 -0.022785 0.019225 -0.015849 0.0055919 -0.0046105 -0.00035293 0.00052955 -0.023682 0.019522 -0.029011 0.023913 -0.027642 0.022785 -0.019225 0.015849 -0.0055919 0.0046105 0.00035293 -0.00052955 0.023682 -0.019522
0.024602 -0.02028 0.023441 -0.019324 0.016303 -0.01344 0.0047418 -0.0039096 -0.00026143 0.00039227 -0.020082 0.016555 -0.024602 0.02028 -0.023441 0.019324 -0.016303 0.01344 -0.0047418 0.0039096 0.00026143 -0.00039227 0.020082 -0.016555
0.020862 -0.017199 0.019878 -0.016387 0.013824 -0.011398 0.0040209 -0.0033153 -0.00019366 0.00029057 -0.017029 0.014039 -0.020862 0.017199 -0.019878 0.016387 -0.013824 0.011398 -0.0040209 0.0033153 0.00019366 -0.00029057 0.017029 -0.014039
0.017691 -0.014585 0.016856 -0.013897 0.011723 -0.0096651 0.0034097 -0.0028113 -0.00014345 0.00021524 -0.014441 0.011906 -0.017691 0.014585 -0.016856 0.013897 -0.011723 0.0096651 -0.0034097 0.0028113 0.00014345 -0.00021524 0.014441 -0.011906
0.015002 -0.012368 0.014294 -0.011785 0.0099408 -0.008196 0.0028913 -0.0023839 -0.00010626 0.00015944 -0.012246 0.010096 -0.015002 0.012368 -0.014294 0.011785 -0.0099408 0.008196 -0.0028913 0.0023839 0.00010626 -0.00015944 0.012246 -0.010096
0.012722 -0.010488 0.012121 -0.0099935 0.0084296 -0.0069501 0.0024518 -0.0020215 -7.8715e-05 0.00011811 -0.010384 0.0085614 -0.012722 0.010488 -0.012121 0.0099935 -0.0084296 0.0069501 -0.0024518 0.0020215 7.8715e-05 -0.00011811 0.010384 -0.0085614
0.010788 -0.0088941 0.010279 -0.0084744 0.0071481 -0.0058936 0.0020791 -0.0017142 -5.8309e-05 8.7488e-05 -0.0088055 0.00726 -0.010788 0.0088941 -0.010279 0.0084744 -0.0071481 0.0058936 -0.0020791 0.0017142 5.8309e-05 -8.7488e-05 0.0088055 -0.00726
0.0091477 -0.0075421 0.008716 -0.0071862 0.0060615 -0.0049977 0.001763 -0.0014536 -4.3192e-05 6.4807e-05 -0.0074669 0.0061563 -0.0091477 0.0075421 -0.008716 0.0071862 -0.0060615 0.0049977 -0.001763 0.0014536 4.3192e-05 -6.4807e-05 0.0074669 -0.0061563
0.0077571 -0.0063956 0.007391 -0.0060938 0.00514 -0.0042379 0.001495 -0.0012326 -3.1995e-05 4.8006e-05 -0.0063317 0.0052205 -0.0077571 0.0063956 -0.007391 0.0060938 -0.00514 0.0042379 -0.001495 0.0012326 3.1995e-05 -4.8006e-05 0.0063317 -0.0052205
0.0065779 -0.0054234 0.0062674 -0.0051675 0.0043586 -0.0035937 0.0012677 -0.0010452 -2.37e-05 3.5561e-05 -0.0053692 0.0044269 -0.0065779 0.0054234 -0.0062674 0.0051675 -0.0043586 0.0035937 -0.0012677 0.0010452 2.37e-05 -3.5561e-05 0.0053692 -0.0044269
0.0055779 -0.004599 0.0053146 -0.0043819 0.003696 -0.0030474 0.001075 -0.00088633 -1.7556e-05 2.6342e-05 -0.004553 0.0037539 -0.0055779 0.004599 -0.0053146 0.0043819 -0.003696 0.0030474 -0.001075 0.00088633 1.7556e-05 -2.6342e-05 0.004553 -0.0037539
0.0047299 -0.0038998 0.0045067 -0.0037158 0.0031341 -0.0025841 0.00091156 -0.00075159 -1.3005e-05 1.9513e-05 -0.0038608 0.0031832 -0.0047299 0.0038998 -0.0045067 0.0037158 -0.0031341 0.0025841 -0.00091156 0.00075159 1.3005e-05 -1.9513e-05 0.0038608 -0.0031832
0.0040109 -0.003307 0.0038216 -0.0031509 0.0026577 -0.0021913 0.00077298 -0.00063733 -9.6333e-06 1.4454e-05 -0.0032739 0.0026993 -0.0040109 0.003307 -0.0038216 0.0031509 -0.0026577 0.0021913 -0.00077298 0.00063733 9.6333e-06 -1.4454e-05 0.0032739 -0.0026993
0.0034011 -0.0028042 0.0032406 -0.0026719 0.0022536 -0.0018581 0.00065547 -0.00054044 -7.1359e-06 1.0707e-05 -0.0027762 0.002289 -0.0034011 0.0028042 -0.0032406 0.0026719 -0.0022536 0.0018581 -0.00065547 0.00054044 7.1359e-06 -1.0707e-05 0.0027762 -0.002289
0.0028841 -0.0023779 0.002748 -0.0022657 0.001911 -0.0015757 0.00055583 -0.00045828 -5.286e-06 7.9312e-06 -0.0023541 0.001941 -0.0028841 0.0023779 -0.002748 0.0022657 -0.001911 0.0015757 -0.00055583 0.00045828 5.286e-06 -7.9312e-06 0.0023541 -0.001941
0.0024456 -0.0020164 0.0023302 -0.0019213 0.0016205 -0.0013361 0.00047133 -0.00038861 -3.9156e-06 5.8751e-06 -0.0019963 0.0016459 -0.0024456 0.0020164 -0.0023302 0.0019213 -0.0016205 0.0013361 -0.00047133 0.00038861 3.9156e-06 -5.8751e-06 0.0019963 -0.0016459
0.0020739 -0.0017099 0.001976 -0.0016292 0.0013742 -0.001133 0.00039968 -0.00032954 -2.9005e-06 4.352e-06 -0.0016928 0.0013957 -0.0020739 0.0017099 -0.001976 0.0016292 -0.0013742 0.001133 -0.00039968 0.00032954 2.9005e-06 -4.352e-06 0.0016928 -0.0013957
0.0017586 -0.00145 0.0016756 -0.0013815 0.0011653 -0.00096077 0.00033892 -0.00027944 -2.1485e-06 3.2238e-06 -0.0014354 0.0011835 -0.0017586 0.00145 -0.0016756 0.0013815 -0.0011653 0.00096077 -0.00033892 0.00027944 2.1485e-06 -3.2238e-06 0.0014354 -0.0011835
0.0014912 -0.0012295 0.0014209 -0.0011715 0.00098812 -0.00081471 0.00028739 -0.00023696 -1.5915e-06 2.388e-06 -0.0012172 0.0010036 -0.0014912 0.0012295 -0.0014209 0.0011715 -0.00098812 0.00081471 -0.00028739 0.00023696 1.5915e-06 -2.388e-06 0.0012172 -0.0010036
0.0012645 -0.0010426 0.0012049 -0.00099341 0.0008379 -0.00069085 0.0002437 -0.00020093 -1.1789e-06 1.7689e-06 -0.0010322 0.00085103 -0.0012645 0.0010426 -0.0012049 0.00099341 -0.0008379 0.00069085 -0.0002437 0.00020093 1.1789e-06 -1.7689e-06 0.0010322 -0.00085103
0.0010723 -0.00088412 0.0010217 -0.00084239 0.00071052 -0.00058583 0.00020665 -0.00017039 -8.7331e-07 1.3103e-06 -0.00087526 0.00072166 -0.0010723 0.00088412 -0.0010217 0.00084239 -0.00071052 0.00058583 -0.00020665 0.00017039 8.7331e-07 -1.3103e-06 0.00087526 -0.00072166
0.00090928 -0.00074971 0.00086637 -0.00071433 0.0006025 -0.00049677 0.00017524 -0.00014449 -6.4691e-07 9.7064e-07 -0.0007422 0.00061195 -0.00090928 0.00074971 -0.00086637 0.00071433 -0.0006025 0.00049677 -0.00017524 0.00014449 6.4691e-07 -9.7064e-07 0.0007422 -0.00061195
0.00077105 -0.00063574 0.00073466 -0.00060573 0.00051091 -0.00042125 0.0001486 -0.00012252 -4.792e-07 7.19e-07 -0.00062937 0.00051892 -0.00077105 0.00063574 -0.00073466 0.00060573 -0.00051091 0.00042125 -0.0001486 0.00012252 4.792e-07 -7.19e-07 0.00062937 -0.00051892
0.00065383 -0.00053909 0.00062298 -0.00051365 0.00043324 -0.00035721 0.00012601 -0.00010389 -3.5497e-07 5.3261e-07 -0.00053369 0.00044003 -0.00065383 0.00053909 -0.00062298 0.00051365 -0.00043324 0.00035721 -0.00012601 0.00010389 3.5497e-07 -5.3261e-07 0.00053369 -0.00044003
0.00055444 -0.00045714 0.00052827 -0.00043556 0.00036738 -0.00030291 0.00010685 -8.81e-05 -2.6294e-07 3.9453e-07 -0.00045256 0.00037314 -0.00055444 0.00045714 -0.00052827 0.00043556 -0.00036738 0.00030291 -0.00010685 8.81e-05 2.6294e-07 -3.9453e-07 0.00045256 -0.00037314
0.00047015 -0.00038764 0.00044796 -0.00036935 0.00031153 -0.00025686 9.0608e-05 -7.4707e-05 -1.9478e-07 2.9225e-07 -0.00038376 0.00031641 -0.00047015 0.00038764 -0.00044796 0.00036935 -0.00031153 0.00025686 -9.0608e-05 7.4707e-05 1.9478e-07 -2.9225e-07 0.00038376 -0.00031641
0.00039868 -0.00032871 0.00037986 -0.0003132 0.00026417 -0.00021781 7.6834e-05 -6.335e-05 -1.4428e-07 2.1648e-07 -0.00032542 0.00026831 -0.00039868 0.00032871 -0.00037986 0.0003132 -0.00026417 0.00021781 -7.6834e-05 6.335e-05 1.4428e-07 -2.1648e-07 0.00032542 -0.00026831
0.00033807 -0.00027874 0.00032211 -0.00026558 0.00022401 -0.0001847 6.5153e-05 -5.3719e-05 -1.0688e-07 1.6036e-07 -0.00027595 0.00022752 -0.00033807 0.00027874 -0.00032211 0.00026558 -0.00022401 0.0001847 -6.5153e-05 5.3719e-05 1.0688e-07 -1.6036e-07 0.00027595 -0.00022752
0.00028667 -0.00023637 0.00027314 -0.00022521 0.00018995 -0.00015662 5.5248e-05 -4.5553e-05 -7.917e-08 1.1879e-07 -0.000234 0.00019293 -0.00028667 0.00023637 -0.00027314 0.00022521 -0.00018995 0.00015662 -5.5248e-05 4.5553e-05 7.917e-08 -1.1879e-07 0.000234 -0.00019293
0.00024309 -0.00020043 0.00023162 -0.00019097 0.00016108 -0.00013281 4.6849e-05 -3.8628e-05 -5.8645e-08 8.7993e-08 -0.00019842 0.0001636 -0.00024309 0.00020043 -0.00023162 0.00019097 -0.00016108 0.00013281 -4.6849e-05 3.8628e-05 5.8645e-08 -8.7993e-08 0.00019842 -0.0001636
0.00020614 -0.00016996 0.00019641 -0.00016194 0.00013659 -0.00011262 3.9727e-05 -3.2755e-05 -4.3442e-08 6.5181e-08 -0.00016826 0.00013873 -0.00020614 0.00016996 -0.00019641 0.00016194 -0.00013659 0.00011262 -3.9727e-05 3.2755e-05 4.3442e-08 -6.5181e-08 0.00016826 -0.00013873
0.0001748 -0.00014412 0.00016655 -0.00013732 0.00011583 -9.5499e-05 3.3688e-05 -2.7776e-05 -3.218e-08 4.8283e-08 -0.00014268 0.00011764 -0.0001748 0.00014412 -0.00016655 0.00013732 -0.00011583 9.5499e-05 -3.3688e-05 2.7776e-05 3.218e-08 -4.8283e-08 0.00014268 -0.00011764
0.00014823 -0.00012221 0.00014123 -0.00011645 9.8217e-05 -8.0981e-05 2.8566e-05 -2.3553e-05 -2.3837e-08 3.5766e-08 -0.00012099 9.9757e-05 -0.00014823 0.00012221 -0.00014123 0.00011645 -9.8217e-05 8.0981e-05 -2.8566e-05 2.3553e-05 2.3837e-08 -3.5766e-08 0.00012099 -9.9757e-05
0.00012569 -0.00010363 0.00011976 -9.8744e-05 8.3286e-05 -6.867e-05 2.4224e-05 -1.9973e-05 -1.7657e-08 2.6494e-08 -0.0001026 8.4592e-05 -0.00012569 0.00010363 -0.00011976 9.8744e-05 -8.3286e-05 6.867e-05 -2.4224e-05 1.9973e-05 1.7657e-08 -2.6494e-08 0.0001026 -8.4592e-05
0.00010658 -8.788e-05 0.00010155 -8.3732e-05 7.0625e-05 -5.823e-05 2.0541e-05 -1.6936e-05 -1.308e-08 1.9625e-08 -8.7e-05 7.1732e-05 -0.00010658 8.788e-05 -0.00010155 8.3732e-05 -7.0625e-05 5.823e-05 -2.0541e-05 1.6936e-05 1.308e-08 -1.9625e-08 8.7e-05 -7.1732e-05
9.0381e-05 -7.452e-05 8.6116e-05 -7.1003e-05 5.9888e-05 -4.9378e-05 1.7418e-05 -1.4362e-05 -9.6889e-09 1.4538e-08 -7.3774e-05 6.0827e-05 -9.0381e-05 7.452e-05 -8.6116e-05 7.1003e-05 -5.9888e-05 4.9378e-05 -1.7418e-05 1.4362e-05 9.6889e-09 -1.4538e-08 7.3774e-05 -6.0827e-05
7.6641e-05 -6.3191e-05 7.3024e-05 -6.0209e-05 5.0784e-05 -4.1872e-05 1.477e-05 -1.2178e-05 -7.1771e-09 1.0769e-08 -6.2558e-05 5.158e-05 -7.6641e-05 6.3191e-05 -7.3024e-05 6.0209e-05 -5.0784e-05 4.1872e-05 -1.477e-05 1.2178e-05 7.1771e-09 -1.0769e-08 6.2558e-05 -5.158e-05
6.499e-05 -5.3585e-05 6.1923e-05 -5.1056e-05 4.3063e-05 -3.5506e-05 1.2525e-05 -1.0327e-05 -5.3165e-09 7.977e-09 -5.3048e-05 4.3738e-05 -6.499e-05 5.3585e-05 -6.1923e-05 5.1056e-05 -4.3063e-05 3.5506e-05 -1.2525e-05 1.0327e-05 5.3165e-09 -7.977e-09 5.3048e-05 -4.3738e-05
5.511e-05 -4.5439e-05 5.2509e-05 -4.3294e-05 3.6517e-05 -3.0108e-05 1.0621e-05 -8.757e-06 -3.9382e-09 5.909e-09 -4.4984e-05 3.7089e-05 -5.511e-05 4.5439e-05 -5.2509e-05 4.3294e-05 -3.6517e-05 3.0108e-05 -1.0621e-05 8.757e-06 3.9382e-09 -5.909e-09 4.4984e-05 -3.7089e-05
4.6732e-05 -3.8531e-05 4.4527e-05 -3.6713e-05 3.0965e-05 -2.5531e-05 9.0063e-06 -7.4257e-06 -2.9172e-09 4.3771e-09 -3.8145e-05 3.1451e-05 -4.6732e-05 3.8531e-05 -4.4527e-05 3.6713e-05 -3.0965e-05 2.5531e-05 -9.0063e-06 7.4257e-06 2.9172e-09 -4.3771e-09 3.8145e-05 -3.1451e-05
3.9628e-05 -3.2673e-05 3.7758e-05 -3.1131e-05 2.6258e-05 -2.165e-05 7.6371e-06 -6.2969e-06 -2.1609e-09 3.2424e-09 -3.2346e-05 2.667e-05 -3.9628e-05 3.2673e-05 -3.7758e-05 3.1131e-05 -2.6258e-05 2.165e-05 -7.6371e-06 6.2969e-06 2.1609e-09 -3.2424e-09 3.2346e-05 -2.667e-05
3.3604e-05 -2.7706e-05 3.2018e-05 -2.6399e-05 2.2266e-05 -1.8359e-05 6.4761e-06 -5.3396e-06 -1.6007e-09 2.4018e-09 -2.7429e-05 2.2615e-05 -3.3604e-05 2.7706e-05 -3.2018e-05 2.6399e-05 -2.2266e-05 1.8359e-05 -6.4761e-06 5.3396e-06 1.6007e-09 -2.4018e-09 2.7429e-05 -2.2615e-05
2.8495e-05 -2.3494e-05 2.715e-05 -2.2386e-05 1.8881e-05 -1.5568e-05 5.4916e-06 -4.5279e-06 -1.1857e-09 1.7791e-09 -2.3259e-05 1.9177e-05 -2.8495e-05 2.3494e-05 -2.715e-05 2.2386e-05 -1.8881e-05 1.5568e-05 -5.4916e-06 4.5279e-06 1.1857e-09 -1.7791e-09 2.3259e-05 -1.9177e-05
2.4163e-05 -1.9923e-05 2.3023e-05 -1.8982e-05 1.6011e-05 -1.3201e-05 4.6568e-06 -3.8395e-06 -8.7835e-10 1.3179e-09 -1.9723e-05 1.6262e-05 -2.4163e-05 1.9923e-05 -2.3023e-05 1.8982e-05 -1.6011e-05 1.3201e-05 -4.6568e-06 3.8395e-06 8.7835e-10 -1.3179e-09 1.9723e-05 -1.6262e-05
2.049e-05 -1.6894e-05 1.9523e-05 -1.6097e-05 1.3577e-05 -1.1194e-05 3.9488e-06 -3.2558e-06 -6.5064e-10 9.7624e-10 -1.6725e-05 1.379e-05 -2.049e-05 1.6894e-05 -1.9523e-05 1.6097e-05 -1.3577e-05 1.1194e-05 -3.9488e-06 3.2558e-06 6.5064e-10 -9.7624e-10 1.6725e-05 -1.379e-05
1.7375e-05 -1.4326e-05 1.6555e-05 -1.365e-05 1.1513e-05 -9.4924e-06 3.3485e-06 -2.7609e-06 -4.8196e-10 7.2315e-10 -1.4182e-05 1.1693e-05 -1.7375e-05 1.4326e-05 -1.6555e-05 1.365e-05 -1.1513e-05 9.4924e-06 -3.3485e-06 2.7609e-06 4.8196e-10 -7.2315e-10 1.4182e-05 -1.1693e-05
1.4733e-05 -1.2148e-05 1.4038e-05 -1.1575e-05 9.7626e-06 -8.0494e-06 2.8395e-06 -2.3412e-06 -3.5702e-10 5.3568e-10 -1.2026e-05 9.9157e-06 -1.4733e-05 1.2148e-05 -1.4038e-05 1.1575e-05 -9.7626e-06 8.0494e-06 -2.8395e-06 2.3412e-06 3.5702e-10 -5.3568e-10 1.2026e-05 -9.9157e-06
1.2494e-05 -1.0301e-05 1.1904e-05 -9.815e-06 8.2785e-06 -6.8257e-06 2.4078e-06 -1.9852e-06 -2.6446e-10 3.9681e-10 -1.0198e-05 8.4083e-06 -1.2494e-05 1.0301e-05 -1.1904e-05 9.815e-06 -8.2785e-06 6.8257e-06 -2.4078e-06 1.9852e-06 2.6446e-10 -3.9681e-10 1.0198e-05 -8.4083e-06
1.0594e-05 -8.7351e-06 1.0094e-05 -8.3229e-06 7.02e-06 -5.788e-06 2.0418e-06 -1.6834e-06 -1.959e-10 2.9394e-10 -8.6476e-06 7.13e-06 -1.0594e-05 8.7351e-06 -1.0094e-05 8.3229e-06 -7.02e-06 5.788e-06 -2.0418e-06 1.6834e-06 1.959e-10 -2.9394e-10 8.6476e-06 -7.13e-06
8.9838e-06 -7.4072e-06 8.5598e-06 -7.0576e-06 5.9528e-06 -4.9081e-06 1.7314e-06 -1.4275e-06 -1.4511e-10 2.1773e-10 -7.333e-06 6.0461e-06 -8.9838e-06 7.4072e-06 -8.5598e-06 7.0576e-06 -5.9528e-06 4.9081e-06 -1.7314e-06 1.4275e-06 1.4511e-10 -2.1773e-10 7.333e-06 -6.0461e-06
7.618e-06 -6.2811e-06 7.2585e-06 -5.9847e-06 5.0478e-06 -4.162e-06 1.4682e-06 -1.2105e-06 -1.0749e-10 1.6129e-10 -6.2182e-06 5.127e-06 -7.618e-06 6.2811e-06 -7.2585e-06 5.9847e-06 -5.0478e-06 4.162e-06 -1.4682e-06 1.2105e-06 1.0749e-10 -1.6129e-10 6.2182e-06 -5.127e-06
6.4599e-06 -5.3262e-06 6.155e-06 -5.0749e-06 4.2804e-06 -3.5293e-06 1.245e-06 -1.0265e-06 -7.9626e-11 1.1947e-10 -5.2729e-06 4.3475e-06 -6.4599e-06 5.3262e-06 -6.155e-06 5.0749e-06 -4.2804e-06 3.5293e-06 -1.245e-06 1.0265e-06 7.9626e-11 -1.1947e-10 5.2729e-06 -4.3475e-06
5.4779e-06 -4.5165e-06 5.2193e-06 -4.3034e-06 3.6297e-06 -2.9927e-06 1.0557e-06 -8.7043e-07 -5.8984e-11 8.8501e-11 -4.4713e-06 3.6866e-06 -5.4779e-06 4.5165e-06 -5.2193e-06 4.3034e-06 -3.6297e-06 2.9927e-06 -1.0557e-06 8.7043e-07 5.8984e-11 -8.8501e-11 4.4713e-06 -3.6866e-06
4.6451e-06 -3.8299e-06 4.4259e-06 -3.6492e-06 3.0779e-06 -2.5378e-06 8.9521e-07 -7.3811e-07 -4.3692e-11 6.5557e-11 -3.7916e-06 3.1262e-06 -4.6451e-06 3.8299e-06 -4.4259e-06 3.6492e-06 -3.0779e-06 2.5378e-06 -8.9521e-07 7.3811e-07 4.3692e-11 -6.5557e-11 3.7916e-06 -3.1262e-06
3.9389e-06 -3.2477e-06 3.753e-06 -3.0944e-06 2.61e-06 -2.152e-06 7.5912e-07 -6.259e-07 -3.2365e-11 4.8562e-11 -3.2152e-06 2.6509e-06 -3.9389e-06 3.2477e-06 -3.753e-06 3.0944e-06 -2.61e-06 2.152e-06 -7.5912e-07 6.259e-07 3.2365e-11 -4.8562e-11 3.2152e-06 -2.6509e-06
3.3401e-06 -2.754e-06 3.1825e-06 -2.624e-06 2.2132e-06 -1.8248e-06 6.4372e-07 -5.3075e-07 -2.3975e-11 3.5972e-11 -2.7264e-06 2.2479e-06 -3.3401e-06 2.754e-06 -3.1825e-06 2.624e-06 -2.2132e-06 1.8248e-06 -6.4372e-07 5.3075e-07 2.3975e-11 -3.5972e-11 2.7264e-06 -2.2479e-06
2.8324e-06 -2.3353e-06 2.6987e-06 -2.2251e-06 1.8768e-06 -1.5474e-06 5.4586e-07 -4.5006e-07 -1.7759e-11 2.6647e-11 -2.3119e-06 1.9062e-06 -2.8324e-06 2.3353e-06 -2.6987e-06 2.2251e-06 -1.8768e-06 1.5474e-06 -5.4586e-07 4.5006e-07 1.7759e-11 -2.6647e-11 2.3119e-06 -1.9062e-06
2.4018e-06 -1.9803e-06 2.2884e-06 -1.8868e-06 1.5915e-06 -1.3122e-06 4.6287e-07 -3.8164e-07 -1.3155e-11 1.9739e-11 -1.9604e-06 1.6164e-06 -2.4018e-06 1.9803e-06 -2.2884e-06 1.8868e-06 -1.5915e-06 1.3122e-06 -4.6287e-07 3.8164e-07 1.3155e-11 -1.9739e-11 1.9604e-06 -1.6164e-06
2.0367e-06 -1.6792e-06 1.9405e-06 -1.6e-06 1.3495e-06 -1.1127e-06 3.9251e-07 -3.2362e-07 -9.7448e-12 1.4621e-11 -1.6624e-06 1.3707e-06 -2.0367e-06 1.6792e-06 -1.9405e-06 1.6e-06 -1.3495e-06 1.1127e-06 -3.9251e-07 3.2362e-07 9.7448e-12 -1.4621e-11 1.6624e-06 -1.3707e-06
1.727e-06 -1.424e-06 1.6455e-06 -1.3567e-06 1.1444e-06 -9.4353e-07 3.3284e-07 -2.7443e-07 -7.2185e-12 1.0831e-11 -1.4097e-06 1.1623e-06 -1.727e-06 1.424e-06 -1.6455e-06 1.3567e-06 -1.1444e-06 9.4353e-07 -3.3284e-07 2.7443e-07 7.2185e-12 -1.0831e-11 1.4097e-06 -1.1623e-06
1.4645e-06 -1.2075e-06 1.3954e-06 -1.1505e-06 9.7039e-07 -8.0009e-07 2.8224e-07 -2.3271e-07 -5.3471e-12 8.023e-12 -1.1954e-06 9.856e-07 -1.4645e-06 1.2075e-06 -1.3954e-06 1.1505e-06 -9.7039e-07 8.0009e-07 -2.8224e-07 2.3271e-07 5.3471e-12 -8.023e-12 1.1954e-06 -9.856e-07
1.2419e-06 -1.0239e-06 1.1832e-06 -9.7559e-07 8.2287e-07 -6.7846e-07 2.3933e-07 -1.9733e-07 -3.9609e-12 5.9431e-12 -1.0137e-06 8.3577e-07 -1.2419e-06 1.0239e-06 -1.1832e-06 9.7559e-07 -8.2287e-07 6.7846e-07 -2.3933e-07 1.9733e-07 3.9609e-12 -5.9431e-12 1.0137e-06 -8.3577e-07
1.0531e-06 -8.6826e-07 1.0034e-06 -8.2728e-07 6.9778e-07 -5.7532e-07 2.0295e-07 -1.6733e-07 -2.9341e-12 4.4024e-12 -8.5956e-07 7.0871e-07 -1.0531e-06 8.6826e-07 -1.0034e-06 8.2728e-07 -6.9778e-07 5.7532e-07 -2.0295e-07 1.6733e-07 2.9341e-12 -4.4024e-12 8.5956e-07 -7.0871e-07
8.9297e-07 -7.3626e-07 8.5083e-07 -7.0151e-07 5.917e-07 -4.8786e-07 1.721e-07 -1.4189e-07 -2.1734e-12 3.2611e-12 -7.2889e-07 6.0097e-07 -8.9297e-07 7.3626e-07 -8.5083e-07 7.0151e-07 -5.917e-07 4.8786e-07 -1.721e-07 1.4189e-07 2.1734e-12 -3.2611e-12 7.2889e-07 -6.0097e-07
7.5722e-07 -6.2433e-07 7.2148e-07 -5.9487e-07 5.0175e-07 -4.1369e-07 1.4593e-07 -1.2032e-07 -1.61e-12 2.4157e-12 -6.1808e-07 5.0961e-07 -7.5722e-07 6.2433e-07 -7.2148e-07 5.9487e-07 -5.0175e-07 4.1369e-07 -1.4593e-07 1.2032e-07 1.61e-12 -2.4157e-12 6.1808e-07 -5.0961e-07
6.4211e-07 -5.2942e-07 6.118e-07 -5.0443e-07 4.2547e-07 -3.508e-07 1.2375e-07 -1.0203e-07 -1.1926e-12 1.7894e-12 -5.2412e-07 4.3214e-07 -6.4211e-07 5.2942e-07 -6.118e-07 5.0443e-07 -4.2547e-07 3.508e-07 -1.2375e-07 1.0203e-07 1.1926e-12 -1.7894e-12 5.2412e-07 -4.3214e-07
5.4449e-07 -4.4894e-07 5.1879e-07 -4.2775e-07 3.6079e-07 -2.9747e-07 1.0494e-07 -8.652e-08 -8.8342e-13 1.3255e-12 -4.4444e-07 3.6644e-07 -5.4449e-07 4.4894e-07 -5.1879e-07 4.2775e-07 -3.6079e-07 2.9747e-07 -1.0494e-07 8.652e-08 8.8342e-13 -1.3255e-12 4.4444e-07 -3.6644e-07
4.6172e-07 -3.8069e-07 4.3993e-07 -3.6272e-07 3.0594e-07 -2.5225e-07 8.8983e-08 -7.3367e-08 -6.5439e-13 9.8188e-13 -3.7688e-07 3.1074e-07 -4.6172e-07 3.8069e-07 -4.3993e-07 3.6272e-07 -3.0594e-07 2.5225e-07 -8.8983e-08 7.3367e-08 6.5439e-13 -9.8188e-13 3.7688e-07 -3.1074e-07
3.9153e-07 -3.2282e-07 3.7305e-07 -3.0758e-07 2.5943e-07 -2.139e-07 7.5455e-08 -6.2213e-08 -4.8475e-13 7.2733e-13 -3.1958e-07 2.635e-07 -3.9153e-07 3.2282e-07 -3.7305e-07 3.0758e-07 -2.5943e-07 2.139e-07 -7.5455e-08 6.2213e-08 4.8475e-13 -7.2733e-13 3.1958e-07 -2.635e-07
3.32e-07 -2.7374e-07 3.1634e-07 -2.6082e-07 2.1999e-07 -1.8138e-07 6.3984e-08 -5.2756e-08 -3.5908e-13 5.3877e-13 -2.71e-07 2.2344e-07 -3.32e-07 2.7374e-07 -3.1634e-07 2.6082e-07 -2.1999e-07 1.8138e-07 -6.3984e-08 5.2756e-08 3.5908e-13 -5.3877e-13 2.71e-07 -2.2344e-07
2.8153e-07 -2.3213e-07 2.6825e-07 -2.2117e-07 1.8655e-07 -1.5381e-07 5.4257e-08 -4.4736e-08 -2.6599e-13 3.991e-13 -2.298e-07 1.8947e-07 -2.8153e-07 2.3213e-07 -2.6825e-07 2.2117e-07 -1.8655e-07 1.5381e-07 -5.4257e-08 4.4736e-08 2.6599e-13 -3.991e-13 2.298e-07 -1.8947e-07
2.3873e-07 -1.9684e-07 2.2747e-07 -1.8755e-07 1.5819e-07 -1.3043e-07 4.6009e-08 -3.7935e-08 -1.9703e-13 2.9563e-13 -1.9487e-07 1.6067e-07 -2.3873e-07 1.9684e-07 -2.2747e-07 1.8755e-07 -1.5819e-07 1.3043e-07 -4.6009e-08 3.7935e-08 1.9703e-13 -2.9563e-13 1.9487e-07 -1.6067e-07
2.0244e-07 -1.6691e-07 1.9289e-07 -1.5904e-07 1.3414e-07 -1.106e-07 3.9015e-08 -3.2168e-08 -1.4595e-13 2.1899e-13 -1.6524e-07 1.3624e-07 -2.0244e-07 1.6691e-07 -1.9289e-07 1.5904e-07 -1.3414e-07 1.106e-07 -3.9015e-08 3.2168e-08 1.4595e-13 -2.1899e-13 1.6524e-07 -1.3624e-07
1.7166e-07 -1.4154e-07 1.6356e-07 -1.3486e-07 1.1375e-07 -9.3786e-08 3.3083e-08 -2.7278e-08 -1.0811e-13 1.6222e-13 -1.4012e-07 1.1553e-07 -1.7166e-07 1.4154e-07 -1.6356e-07 1.3486e-07 -1.1375e-07 9.3786e-08 -3.3083e-08 2.7278e-08 1.0811e-13 -1.6222e-13 1.4012e-07 -1.1553e-07
1.4557e-07 -1.2002e-07 1.387e-07 -1.1436e-07 9.6455e-08 -7.9528e-08 2.8054e-08 -2.3131e-08 -8.0086e-14 1.2016e-13 -1.1882e-07 9.7967e-08 -1.4557e-07 1.2002e-07 -1.387e-07 1.1436e-07 -9.6455e-08 7.9528e-08 -2.8054e-08 2.3131e-08 8.0086e-14 -1.2016e-13 1.1882e-07 -9.7967e-08
1.2344e-07 -1.0178e-07 1.1761e-07 -9.6972e-08 8.1792e-08 -6.7438e-08 2.3789e-08 -1.9614e-08 -5.9324e-14 8.9012e-14 -1.0076e-07 8.3074e-08 -1.2344e-07 1.0178e-07 -1.1761e-07 9.6972e-08 -8.1792e-08 6.7438e-08 -2.3789e-08 1.9614e-08 5.9324e-14 -8.9012e-14 1.0076e-07 -8.3074e-08
1.0467e-07 -8.6303e-08 9.9733e-08 -8.223e-08 6.9358e-08 -5.7186e-08 2.0173e-08 -1.6633e-08 -4.3944e-14 6.5936e-14 -8.5439e-08 7.0445e-08 -1.0467e-07 8.6303e-08 -9.9733e-08 8.223e-08 -6.9358e-08 5.7186e-08 -2.0173e-08 1.6633e-08 4.3944e-14 -6.5936e-14 8.5439e-08 -7.0445e-08
8.876e-08 -7.3183e-08 8.4571e-08 -6.9729e-08 5.8814e-08 -4.8492e-08 1.7106e-08 -1.4104e-08 -3.2552e-14 4.8842e-14 -7.245e-08 5.9736e-08 -8.876e-08 7.3183e-08 -8.4571e-08 6.9729e-08 -5.8814e-08 4.8492e-08 -1.7106e-08 1.4104e-08 3.2552e-14 -4.8842e-14 7.245e-08 -5.9736e-08
7.5267e-08 -6.2058e-08 7.1714e-08 -5.9129e-08 4.9873e-08 -4.112e-08 1.4505e-08 -1.196e-08 -2.4113e-14 3.618e-14 -6.1436e-08 5.0655e-08 -7.5267e-08 6.2058e-08 -7.1714e-08 5.9129e-08 -4.9873e-08 4.112e-08 -1.4505e-08 1.196e-08 2.4113e-14 -3.618e-14 6.1436e-08 -5.0655e-08
6.3824e-08 -5.2624e-08 6.0812e-08 -5.014e-08 4.2291e-08 -3.4869e-08 1.23e-08 -1.0142e-08 -1.7862e-14 2.6801e-14 -5.2097e-08 4.2954e-08 -6.3824e-08 5.2624e-08 -6.0812e-08 5.014e-08 -4.2291e-08 3.4869e-08 -1.23e-08 1.0142e-08 1.7862e-14 -2.6801e-14 5.2097e-08 -4.2954e-08
5.4122e-08 -4.4624e-08 5.1567e-08 -4.2518e-08 3.5862e-08 -2.9568e-08 1.043e-08 -8.5999e-09 -1.3231e-14 1.9853e-14 -4.4177e-08 3.6424e-08 -5.4122e-08 4.4624e-08 -5.1567e-08 4.2518e-08 -3.5862e-08 2.9568e-08 -1.043e-08 8.5999e-09 1.3231e-14 -1.9853e-14 4.4177e-08 -3.6424e-08
4.5894e-08 -3.784e-08 4.3728e-08 -3.6054e-08 3.041e-08 -2.5073e-08 8.8447e-09 -7.2926e-09 -9.8011e-15 1.4706e-14 -3.7461e-08 3.0887e-08 -4.5894e-08 3.784e-08 -4.3728e-08 3.6054e-08 -3.041e-08 2.5073e-08 -8.8447e-09 7.2926e-09 9.8011e-15 -1.4706e-14 3.7461e-08 -3.0887e-08
3.8917e-08 -3.2087e-08 3.708e-08 -3.0573e-08 2.5787e-08 -2.1262e-08 7.5001e-09 -6.1839e-09 -7.2602e-15 1.0893e-14 -3.1766e-08 2.6191e-08 -3.8917e-08 3.2087e-08 -3.708e-08 3.0573e-08 -2.5787e-08 2.1262e-08 -7.5001e-09 6.1839e-09 7.2602e-15 -1.0893e-14 3.1766e-08 -2.6191e-08
3.3001e-08 -2.7209e-08 3.1443e-08 -2.5925e-08 2.1867e-08 -1.8029e-08 6.36e-09 -5.2438e-09 -5.378e-15 8.0694e-15 -2.6937e-08 2.221e-08 -3.3001e-08 2.7209e-08 -3.1443e-08 2.5925e-08 -2.1867e-08 1.8029e-08 -6.36e-09 5.2438e-09 5.378e-15 -8.0694e-15 2.6937e-08 -2.221e-08
2.7984e-08 -2.3073e-08 2.6663e-08 -2.1984e-08 1.8543e-08 -1.5288e-08 5.3931e-09 -4.4466e-09 -3.9838e-15 5.9774e-15 -2.2842e-08 1.8833e-08 -2.7984e-08 2.3073e-08 -2.6663e-08 2.1984e-08 -1.8543e-08 1.5288e-08 -5.3931e-09 4.4466e-09 3.9838e-15 -5.9774e-15 2.2842e-08 -1.8833e-08
2.373e-08 -1.9565e-08 2.261e-08 -1.8642e-08 1.5724e-08 -1.2964e-08 4.5732e-09 -3.7707e-09 -2.951e-15 4.4278e-15 -1.9369e-08 1.597e-08 -2.373e-08 1.9565e-08 -2.261e-08 1.8642e-08 -1.5724e-08 1.2964e-08 -4.5732e-09 3.7707e-09 2.951e-15 -4.4278e-15 1.9369e-08 -1.597e-08
2.0122e-08 -1.6591e-08 1.9173e-08 -1.5808e-08 1.3333e-08 -1.0993e-08 3.878e-09 -3.1974e-09 -2.186e-15 3.2799e-15 -1.6425e-08 1.3542e-08 -2.0122e-08 1.6591e-08 -1.9173e-08 1.5808e-08 -1.3333e-08 1.0993e-08 -3.878e-09 3.1974e-09 2.186e-15 -3.2799e-15 1.6425e-08 -1.3542e-08
1.7063e-08 -1.4069e-08 1.6258e-08 -1.3405e-08 1.1306e-08 -9.3222e-09 3.2884e-09 -2.7113e-09 -1.6193e-15 2.4296e-15 -1.3928e-08 1.1484e-08 -1.7063e-08 1.4069e-08 -1.6258e-08 1.3405e-08 -1.1306e-08 9.3222e-09 -3.2884e-09 2.7113e-09 1.6193e-15 -2.4296e-15 1.3928e-08 -1.1484e-08
1.4469e-08 -1.193e-08 1.3786e-08 -1.1367e-08 9.5875e-09 -7.905e-09 2.7885e-09 -2.2992e-09 -1.1995e-15 1.7997e-15 -1.181e-08 9.7378e-09 -1.4469e-08 1.193e-08 -1.3786e-08 1.1367e-08 -9.5875e-09 7.905e-09 -2.7885e-09 2.2992e-09 1.1995e-15 -1.7997e-15 1.181e-08 -9.7378e-09
1.227e-08 -1.0116e-08 1.1691e-08 -9.6389e-09 8.13e-09 -6.7032e-09 2.3646e-09 -1.9496e-09 -8.8852e-16 1.3332e-15 -1.0015e-08 8.2574e-09 -1.227e-08 1.0116e-08 -1.1691e-08 9.6389e-09 -8.13e-09 6.7032e-09 -2.3646e-09 1.9496e-09 8.8852e-16 -1.3332e-15 1.0015e-08 -8.2574e-09
1.0404e-08 -8.5784e-09 9.9133e-09 -8.1736e-09 6.8941e-09 -5.6842e-09 2.0051e-09 -1.6532e-09 -6.5817e-16 9.8754e-16 -8.4925e-09 7.0021e-09 -1.0404e-08 8.5784e-09 -9.9133e-09 8.1736e-09 -6.8941e-09 5.6842e-09 -2.0051e-09 1.6532e-09 6.5817e-16 -9.8754e-16 8.4925e-09 -7.0021e-09
8.8226e-09 -7.2743e-09 8.4062e-09 -6.931e-09 5.846e-09 -4.8201e-09 1.7003e-09 -1.4019e-09 -4.8754e-16 7.3153e-16 -7.2015e-09 5.9376e-09 -8.8226e-09 7.2743e-09 -8.4062e-09 6.931e-09 -5.846e-09 4.8201e-09 -1.7003e-09 1.4019e-09 4.8754e-16 -7.3153e-16 7.2015e-09 -5.9376e-09
7.4814e-09 -6.1685e-09 7.1283e-09 -5.8773e-09 4.9573e-09 -4.0873e-09 1.4418e-09 -1.1888e-09 -3.6115e-16 5.4188e-16 -6.1067e-09 5.035e-09 -7.4814e-09 6.1685e-09 -7.1283e-09 5.8773e-09 -4.9573e-09 4.0873e-09 -1.4418e-09 1.1888e-09 3.6115e-16 -5.4188e-16 6.1067e-09 -5.035e-09
6.344e-09 -5.2307e-09 6.0446e-09 -4.9838e-09 4.2037e-09 -3.4659e-09 1.2226e-09 -1.0081e-09 -2.6752e-16 4.014e-16 -5.1783e-09 4.2696e-09 -6.344e-09 5.2307e-09 -6.0446e-09 4.9838e-09 -4.2037e-09 3.4659e-09 -1.2226e-09 1.0081e-09 2.6752e-16 -4.014e-16 5.1783e-09 -4.2696e-09
5.3796e-09 -4.4355e-09 5.1257e-09 -4.2262e-09 3.5646e-09 -2.939e-09 1.0368e-09 -8.5482e-10 -1.9817e-16 2.9734e-16 -4.3911e-09 3.6205e-09 -5.3796e-09 4.4355e-09 -5.1257e-09 4.2262e-09 -3.5646e-09 2.939e-09 -1.0368e-09 8.5482e-10 1.9817e-16 -2.9734e-16 4.3911e-09 -3.6205e-09
4.5618e-09 -3.7612e-09 4.3465e-09 -3.5837e-09 3.0227e-09 -2.4922e-09 8.7915e-10 -7.2487e-10 -1.4679e-16 2.2025e-16 -3.7235e-09 3.0701e-09 -4.5618e-09 3.7612e-09 -4.3465e-09 3.5837e-09 -3.0227e-09 2.4922e-09 -8.7915e-10 7.2487e-10 1.4679e-16 -2.2025e-16 3.7235e-09 -3.0701e-09
3.8683e-09 -3.1894e-09 3.6857e-09 -3.0389e-09 2.5632e-09 -2.1134e-09 7.455e-10 -6.1467e-10 -1.0874e-16 1.6315e-16 -3.1575e-09 2.6034e-09 -3.8683e-09 3.1894e-09 -3.6857e-09 3.0389e-09 -2.5632e-09 2.1134e-09 -7.455e-10 6.1467e-10 1.0874e-16 -1.6315e-16 3.1575e-09 -2.6034e-09
3.2802e-09 -2.7046e-09 3.1254e-09 -2.5769e-09 2.1735e-09 -1.7921e-09 6.3217e-10 -5.2123e-10 -8.0548e-17 1.2086e-16 -2.6775e-09 2.2076e-09 -3.2802e-09 2.7046e-09 -3.1254e-09 2.5769e-09 -2.1735e-09 1.7921e-09 -6.3217e-10 5.2123e-10 8.0548e-17 -1.2086e-16 2.6775e-09 -2.2076e-09
2.7816e-09 -2.2934e-09 2.6503e-09 -2.1852e-09 1.8431e-09 -1.5196e-09 5.3607e-10 -4.4199e-10 -5.9666e-17 8.9526e-17 -2.2704e-09 1.872e-09 -2.7816e-09 2.2934e-09 -2.6503e-09 2.1852e-09 -1.8431e-09 1.5196e-09 -5.3607e-10 4.4199e-10 5.9666e-17 -8.9526e-17 2.2704e-09 -1.872e-09
2.3587e-09 -1.9448e-09 2.2474e-09 -1.853e-09 1.5629e-09 -1.2886e-09 4.5457e-10 -3.748e-10 -4.4198e-17 6.6316e-17 -1.9253e-09 1.5874e-09 -2.3587e-09 1.9448e-09 -2.2474e-09 1.853e-09 -1.5629e-09 1.2886e-09 -4.5457e-10 3.748e-10 4.4198e-17 -6.6316e-17 1.9253e-09 -1.5874e-09
2.0001e-09 -1.6491e-09 1.9057e-09 -1.5713e-09 1.3253e-09 -1.0927e-09 3.8547e-10 -3.1782e-10 -3.274e-17 4.9124e-17 -1.6326e-09 1.3461e-09 -2.0001e-09 1.6491e-09 -1.9057e-09 1.5713e-09 -1.3253e-09 1.0927e-09 -3.8547e-10 3.1782e-10 3.274e-17 -4.9124e-17 1.6326e-09 -1.3461e-09
1.6961e-09 -1.3984e-09 1.616e-09 -1.3324e-09 1.1238e-09 -9.2661e-10 3.2687e-10 -2.695e-10 -2.4252e-17 3.6389e-17 -1.3844e-09 1.1414e-09 -1.6961e-09 1.3984e-09 -1.616e-09 1.3324e-09 -1.1238e-09 9.2661e-10 -3.2687e-10 2.695e-10 2.4252e-17 -3.6389e-17 1.3844e-09 -1.1414e-09
1.4382e-09 -1.1858e-09 1.3703e-09 -1.1299e-09 9.5299e-10 -7.8574e-10 2.7718e-10 -2.2853e-10 -1.7965e-17 2.6955e-17 -1.1739e-09 9.6792e-10 -1.4382e-09 1.1858e-09 -1.3703e-09 1.1299e-09 -9.5299e-10 7.8574e-10 -2.7718e-10 2.2853e-10 1.7965e-17 -2.6955e-17 1.1739e-09 -9.6792e-10
1.2196e-09 -1.0055e-09 1.162e-09 -9.5809e-10 8.0811e-10 -6.6629e-10 2.3504e-10 -1.9379e-10 -1.3308e-17 1.9967e-17 -9.9548e-10 8.2078e-10 -1.2196e-09 1.0055e-09 -1.162e-09 9.5809e-10 -8.0811e-10 6.6629e-10 -2.3504e-10 1.9379e-10 1.3308e-17 -1.9967e-17 9.9548e-10 -8.2078e-10
1.0342e-09 -8.5268e-10 9.8537e-10 -8.1244e-10 6.8526e-10 -5.65e-10 1.9931e-10 -1.6433e-10 -9.8576e-18 1.4791e-17 -8.4414e-10 6.96e-10 -1.0342e-09 8.5268e-10 -9.8537e-10 8.1244e-10 -6.8526e-10 5.65e-10 -1.9931e-10 1.6433e-10 9.8576e-18 -1.4791e-17 8.4414e-10 -6.96e-10
8.7696e-10 -7.2306e-10 8.3557e-10 -6.8893e-10 5.8108e-10 -4.7911e-10 1.6901e-10 -1.3935e-10 -7.3021e-18 1.0956e-17 -7.1581e-10 5.9019e-10 -8.7696e-10 7.2306e-10 -8.3557e-10 6.8893e-10 -5.8108e-10 4.7911e-10 -1.6901e-10 1.3935e-10 7.3021e-18 -1.0956e-17 7.1581e-10 -5.9019e-10
7.4364e-10 -6.1313e-10 7.0854e-10 -5.842e-10 4.9275e-10 -4.0627e-10 1.4332e-10 -1.1816e-10 -5.409e-18 8.1159e-18 -6.0699e-10 5.0047e-10 -7.4364e-10 6.1313e-10 -7.0854e-10 5.842e-10 -4.9275e-10 4.0627e-10 -1.4332e-10 1.1816e-10 5.409e-18 -8.1159e-18 6.0699e-10 -5.0047e-10
6.3059e-10 -5.1992e-10 6.0083e-10 -4.9539e-10 4.1784e-10 -3.4451e-10 1.2153e-10 -1.002e-10 -4.0068e-18 6.0119e-18 -5.1472e-10 4.2439e-10 -6.3059e-10 5.1992e-10 -6.0083e-10 4.9539e-10 -4.1784e-10 3.4451e-10 -1.2153e-10 1.002e-10 4.0068e-18 -6.0119e-18 5.1472e-10 -4.2439e-10
5.3472e-10 -4.4088e-10 5.0949e-10 -4.2008e-10 3.5432e-10 -2.9214e-10 1.0305e-10 -8.4968e-11 -2.968e-18 4.4533e-18 -4.3647e-10 3.5987e-10 -5.3472e-10 4.4088e-10 -5.0949e-10 4.2008e-10 -3.5432e-10 2.9214e-10 -1.0305e-10 8.4968e-11 2.968e-18 -4.4533e-18 4.3647e-10 -3.5987e-10
4.5343e-10 -3.7386e-10 4.3203e-10 -3.5622e-10 3.0045e-10 -2.4773e-10 8.7387e-11 -7.2051e-11 -2.1986e-18 3.2988e-18 -3.7012e-10 3.0516e-10 -4.5343e-10 3.7386e-10 -4.3203e-10 3.5622e-10 -3.0045e-10 2.4773e-10 -8.7387e-11 7.2051e-11 2.1986e-18 -3.2988e-18 3.7012e-10 -3.0516e-10
3.845e-10 -3.1702e-10 3.6636e-10 -3.0206e-10 2.5478e-10 -2.1007e-10 7.4102e-11 -6.1097e-11 -1.6286e-18 2.4436e-18 -3.1385e-10 2.5877e-10 -3.845e-10 3.1702e-10 -3.6636e-10 3.0206e-10 -2.5478e-10 2.1007e-10 -7.4102e-11 6.1097e-11 1.6286e-18 -2.4436e-18 3.1385e-10 -2.5877e-10
3.2605e-10 -2.6883e-10 3.1066e-10 -2.5614e-10 2.1605e-10 -1.7813e-10 6.2837e-11 -5.1809e-11 -1.2064e-18 1.8101e-18 -2.6614e-10 2.1943e-10 -3.2605e-10 2.6883e-10 -3.1066e-10 2.5614e-10 -2.1605e-10 1.7813e-10 -6.2837e-11 5.1809e-11 1.2064e-18 -1.8101e-18 2.6614e-10 -2.1943e-10
2.7648e-10 -2.2796e-10 2.6343e-10 -2.172e-10 1.832e-10 -1.5105e-10 5.3284e-11 -4.3933e-11 -8.9364e-19 1.3409e-18 -2.2568e-10 1.8607e-10 -2.7648e-10 2.2796e-10 -2.6343e-10 2.172e-10 -1.832e-10 1.5105e-10 -5.3284e-11 4.3933e-11 8.9364e-19 -1.3409e-18 2.2568e-10 -1.8607e-10
2.3445e-10 -1.9331e-10 2.2339e-10 -1.8418e-10 1.5535e-10 -1.2809e-10 4.5184e-11 -3.7254e-11 -6.6197e-19 9.9324e-19 -1.9137e-10 1.5779e-10 -2.3445e-10 1.9331e-10 -2.2339e-10 1.8418e-10 -1.5535e-10 1.2809e-10 -4.5184e-11 3.7254e-11 6.6197e-19 -9.9324e-19 1.9137e-10 -1.5779e-10
1.9881e-10 -1.6392e-10 1.8943e-10 -1.5618e-10 1.3173e-10 -1.0862e-10 3.8315e-11 -3.1591e-11 -4.9036e-19 7.3575e-19 -1.6228e-10 1.338e-10 -1.9881e-10 1.6392e-10 -1.8943e-10 1.5618e-10 -1.3173e-10 1.0862e-10 -3.8315e-11 3.1591e-11 4.9036e-19 -7.3575e-19 1.6228e-10 -1.338e-10
1.6859e-10 -1.39e-10 1.6063e-10 -1.3244e-10 1.1171e-10 -9.2103e-11 3.249e-11 -2.6788e-11 -3.6323e-19 5.4501e-19 -1.3761e-10 1.1346e-10 -1.6859e-10 1.39e-10 -1.6063e-10 1.3244e-10 -1.1171e-10 9.2103e-11 -3.249e-11 2.6788e-11 3.6323e-19 -5.4501e-19 1.3761e-10 -1.1346e-10
1.4296e-10 -1.1787e-10 1.3621e-10 -1.1231e-10 9.4725e-11 -7.8102e-11 2.7551e-11 -2.2716e-11 -2.6907e-19 4.0372e-19 -1.1669e-10 9.621e-11 -1.4296e-10 1.1787e-10 -1.3621e-10 1.1231e-10 -9.4725e-11 7.8102e-11 -2.7551e-11 2.2716e-11 2.6907e-19 -4.0372e-19 1.1669e-10 -9.621e-11
1.2122e-10 -9.995e-11 1.155e-10 -9.5233e-11 8.0325e-11 -6.6228e-11 2.3362e-11 -1.9263e-11 -1.9931e-19 2.9905e-19 -9.8949e-11 8.1584e-11 -1.2122e-10 9.995e-11 -1.155e-10 9.5233e-11 -8.0325e-11 6.6228e-11 -2.3362e-11 1.9263e-11 1.9931e-19 -2.9905e-19 9.8949e-11 -8.1584e-11
1.028e-10 -8.4755e-11 9.7944e-11 -8.0755e-11 6.8114e-11 -5.616e-11 1.9811e-11 -1.6334e-11 -1.4764e-19 2.2153e-19 -8.3906e-11 6.9181e-11 -1.028e-10 8.4755e-11 -9.7944e-11 8.0755e-11 -6.8114e-11 5.616e-11 -1.9811e-11 1.6334e-11 1.4764e-19 -2.2153e-19 8.3906e-11 -6.9181e-11
8.7168e-11 -7.1871e-11 8.3054e-11 -6.8479e-11 5.7759e-11 -4.7623e-11 1.6799e-11 -1.3851e-11 -1.0937e-19 1.641e-19 -7.1151e-11 5.8664e-11 -8.7168e-11 7.1871e-11 -8.3054e-11 6.8479e-11 -5.7759e-11 4.7623e-11 -1.6799e-11 1.3851e-11 1.0937e-19 -1.641e-19 7.1151e-11 -5.8664e-11
7.3917e-11 -6.0945e-11 7.0428e-11 -5.8068e-11 4.8978e-11 -4.0383e-11 1.4245e-11 -1.1745e-11 -8.1013e-20 1.2155e-19 -6.0334e-11 4.9746e-11 -7.3917e-11 6.0945e-11 -7.0428e-11 5.8068e-11 -4.8978e-11 4.0383e-11 -1.4245e-11 1.1745e-11 8.1013e-20 -1.2155e-19 6.0334e-11 -4.9746e-11
6.268e-11 -5.168e-11 5.9721e-11 -4.9241e-11 4.1532e-11 -3.4244e-11 1.208e-11 -9.9598e-12 -6.0011e-20 9.0042e-20 -5.1162e-11 4.2183e-11 -6.268e-11 5.168e-11 -5.9721e-11 4.9241e-11 -4.1532e-11 3.4244e-11 -1.208e-11 9.9598e-12 6.0011e-20 -9.0042e-20 5.1162e-11 -4.2183e-11
5.3151e-11 -4.3823e-11 5.0642e-11 -4.1755e-11 3.5219e-11 -2.9038e-11 1.0243e-11 -8.4457e-12 -4.4453e-20 6.6699e-20 -4.3384e-11 3.5771e-11 -5.3151e-11 4.3823e-11 -5.0642e-11 4.1755e-11 -3.5219e-11 2.9038e-11 -1.0243e-11 8.4457e-12 4.4453e-20 -6.6699e-20 4.3384e-11 -3.5771e-11
4.5071e-11 -3.7161e-11 4.2944e-11 -3.5407e-11 2.9865e-11 -2.4624e-11 8.6861e-12 -7.1617e-12 -3.2929e-20 4.9408e-20 -3.6789e-11 3.0333e-11 -4.5071e-11 3.7161e-11 -4.2944e-11 3.5407e-11 -2.9865e-11 2.4624e-11 -8.6861e-12 7.1617e-12 3.2929e-20 -4.9408e-20 3.6789e-11 -3.0333e-11
3.8219e-11 -3.1512e-11 3.6415e-11 -3.0025e-11 2.5324e-11 -2.088e-11 7.3656e-12 -6.073e-12 -2.4392e-20 3.6599e-20 -3.1196e-11 2.5721e-11 -3.8219e-11 3.1512e-11 -3.6415e-11 3.0025e-11 -2.5324e-11 2.088e-11 -7.3656e-12 6.073e-12 2.4392e-20 -3.6599e-20 3.1196e-11 -2.5721e-11
3.2409e-11 -2.6721e-11 3.0879e-11 -2.546e-11 2.1475e-11 -1.7706e-11 6.2459e-12 -5.1498e-12 -1.8069e-20 2.7111e-20 -2.6454e-11 2.1811e-11 -3.2409e-11 2.6721e-11 -3.0879e-11 2.546e-11 -2.1475e-11 1.7706e-11 -6.2459e-12 5.1498e-12 1.8069e-20 -2.7111e-20 2.6454e-11 -2.1811e-11
2.7482e-11 -2.2659e-11 2.6185e-11 -2.159e-11 1.821e-11 -1.5014e-11 5.2964e-12 -4.3669e-12 -1.3384e-20 2.0082e-20 -2.2432e-11 1.8495e-11 -2.7482e-11 2.2659e-11 -2.6185e-11 2.159e-11 -1.821e-11 1.5014e-11 -5.2964e-12 4.3669e-12 1.3384e-20 -2.0082e-20 2.2432e-11 -1.8495e-11
2.3304e-11 -1.9214e-11 2.2204e-11 -1.8308e-11 1.5442e-11 -1.2732e-11 4.4912e-12 -3.703e-12 -9.9145e-21 1.4876e-20 -1.9022e-11 1.5684e-11 -2.3304e-11 1.9214e-11 -2.2204e-11 1.8308e-11 -1.5442e-11 1.2732e-11 -4.4912e-12 3.703e-12 9.9145e-21 -1.4876e-20 1.9022e-11 -1.5684e-11
1.9761e-11 -1.6293e-11 1.8829e-11 -1.5524e-11 1.3094e-11 -1.0796e-11 3.8084e-12 -3.1401e-12 -7.3442e-21 1.102e-20 -1.613e-11 1.3299e-11 -1.9761e-11 1.6293e-11 -1.8829e-11 1.5524e-11 -1.3094e-11 1.0796e-11 -3.8084e-12 3.1401e-12 7.3442e-21 -1.102e-20 1.613e-11 -1.3299e-11
1.6757e-11 -1.3816e-11 1.5966e-11 -1.3164e-11 1.1104e-11 -9.1549e-12 3.2295e-12 -2.6627e-12 -5.4403e-21 8.1628e-21 -1.3678e-11 1.1278e-11 -1.6757e-11 1.3816e-11 -1.5966e-11 1.3164e-11 -1.1104e-11 9.1549e-12 -3.2295e-12 2.6627e-12 5.4403e-21 -8.1628e-21 1.3678e-11 -1.1278e-11
1.421e-11 -1.1716e-11 1.3539e-11 -1.1163e-11 9.4155e-12 -7.7632e-12 2.7385e-12 -2.2579e-12 -4.0299e-21 6.0466e-21 -1.1599e-11 9.5631e-12 -1.421e-11 1.1716e-11 -1.3539e-11 1.1163e-11 -9.4155e-12 7.7632e-12 -2.7385e-12 2.2579e-12 4.0299e-21 -6.0466e-21 1.1599e-11 -9.5631e-12
1.2049e-11 -9.9349e-12 1.1481e-11 -9.466e-12 7.9842e-12 -6.583e-12 2.3222e-12 -1.9147e-12 -2.9852e-21 4.479e-21 -9.8354e-12 8.1093e-12 -1.2049e-11 9.9349e-12 -1.1481e-11 9.466e-12 -7.9842e-12 6.583e-12 -2.3222e-12 1.9147e-12 2.9852e-21 -4.479e-21 9.8354e-12 -8.1093e-12
1.0218e-11 -8.4246e-12 9.7355e-12 -8.027e-12 6.7704e-12 -5.5822e-12 1.9692e-12 -1.6236e-12 -2.2113e-21 3.3179e-21 -8.3402e-12 6.8765e-12 -1.0218e-11 8.4246e-12 -9.7355e-12 8.027e-12 -6.7704e-12 5.5822e-12 -1.9692e-12 1.6236e-12 2.2113e-21 -3.3179e-21 8.3402e-12 -6.8765e-12
8.6644e-12 -7.1438e-12 8.2555e-12 -6.8067e-12 5.7411e-12 -4.7336e-12 1.6698e-12 -1.3768e-12 -1.638e-21 2.4577e-21 -7.0723e-12 5.8311e-12 -8.6644e-12 7.1438e-12 -8.2555e-12 6.8067e-12 -5.7411e-12 4.7336e-12 -1.6698e-12 1.3768e-12 1.638e-21 -2.4577e-21 7.0723e-12 -5.8311e-12
7.3472e-12 -6.0578e-12 7.0004e-12 -5.7719e-12 4.8684e-12 -4.014e-12 1.416e-12 -1.1675e-12 -1.2134e-21 1.8206e-21 -5.9971e-12 4.9447e-12 -7.3472e-12 6.0578e-12 -7.0004e-12 5.7719e-12 -4.8684e-12 4.014e-12 -1.416e-12 1.1675e-12 1.2134e-21 -1.8206e-21 5.9971e-12 -4.9447e-12
6.2303e-12 -5.1369e-12 5.9362e-12 -4.8944e-12 4.1283e-12 -3.4038e-12 1.2007e-12 -9.8999e-13 -8.988e-22 1.3486e-21 -5.0854e-12 4.193e-12 -6.2303e-12 5.1369e-12 -5.9362e-12 4.8944e-12 -4.1283e-12 3.4038e-12 -1.2007e-12 9.8999e-13 8.988e-22 -1.3486e-21 5.0854e-12 -4.193e-12
5.2831e-12 -4.356e-12 5.0338e-12 -4.1504e-12 3.5007e-12 -2.8863e-12 1.0182e-12 -8.3949e-13 -6.6579e-22 9.9898e-22 -4.3123e-12 3.5555e-12 -5.2831e-12 4.356e-12 -5.0338e-12 4.1504e-12 -3.5007e-12 2.8863e-12 -1.0182e-12 8.3949e-13 6.6579e-22 -9.9898e-22 4.3123e-12 -3.5555e-12
4.48e-12 -3.6938e-12 4.2685e-12 -3.5194e-12 2.9685e-12 -2.4475e-12 8.6338e-13 -7.1187e-13 -4.9319e-22 7.3999e-22 -3.6568e-12 3.015e-12 -4.48e-12 3.6938e-12 -4.2685e-12 3.5194e-12 -2.9685e-12 2.4475e-12 -8.6338e-13 7.1187e-13 4.9319e-22 -7.3999e-22 3.6568e-12 -3.015e-12
3.7989e-12 -3.1322e-12 3.6196e-12 -2.9844e-12 2.5172e-12 -2.0755e-12 7.3213e-13 -6.0365e-13 -3.6533e-22 5.4815e-22 -3.1008e-12 2.5567e-12 -3.7989e-12 3.1322e-12 -3.6196e-12 2.9844e-12 -2.5172e-12 2.0755e-12 -7.3213e-13 6.0365e-13 3.6533e-22 -5.4815e-22 3.1008e-12 -2.5567e-12
3.2214e-12 -2.6561e-12 3.0694e-12 -2.5307e-12 2.1345e-12 -1.7599e-12 6.2083e-13 -5.1188e-13 -2.7062e-22 4.0605e-22 -2.6294e-12 2.168e-12 -3.2214e-12 2.6561e-12 -3.0694e-12 2.5307e-12 -2.1345e-12 1.7599e-12 -6.2083e-13 5.1188e-13 2.7062e-22 -4.0605e-22 2.6294e-12 -2.168e-12
2.7317e-12 -2.2523e-12 2.6027e-12 -2.146e-12 1.81e-12 -1.4924e-12 5.2645e-13 -4.3406e-13 -2.0046e-22 3.0078e-22 -2.2297e-12 1.8384e-12 -2.7317e-12 2.2523e-12 -2.6027e-12 2.146e-12 -1.81e-12 1.4924e-12 -5.2645e-13 4.3406e-13 2.0046e-22 -3.0078e-22 2.2297e-12 -1.8384e-12
2.3164e-12 -1.9099e-12 2.2071e-12 -1.8197e-12 1.5349e-12 -1.2655e-12 4.4642e-13 -3.6807e-13 -1.4849e-22 2.228e-22 -1.8907e-12 1.5589e-12 -2.3164e-12 1.9099e-12 -2.2071e-12 1.8197e-12 -1.5349e-12 1.2655e-12 -4.4642e-13 3.6807e-13 1.4849e-22 -2.228e-22 1.8907e-12 -1.5589e-12
1.9642e-12 -1.6195e-12 1.8715e-12 -1.5431e-12 1.3015e-12 -1.0731e-12 3.7855e-13 -3.1212e-13 -1.1e-22 1.6504e-22 -1.6033e-12 1.3219e-12 -1.9642e-12 1.6195e-12 -1.8715e-12 1.5431e-12 -1.3015e-12 1.0731e-12 -3.7855e-13 3.1212e-13 1.1e-22 -1.6504e-22 1.6033e-12 -1.3219e-12
1.6656e-12 -1.3733e-12 1.587e-12 -1.3085e-12 1.1037e-12 -9.0999e-13 3.21e-13 -2.6467e-13 -8.1481e-23 1.2226e-22 -1.3596e-12 1.121e-12 -1.6656e-12 1.3733e-12 -1.587e-12 1.3085e-12 -1.1037e-12 9.0999e-13 -3.21e-13 2.6467e-13 8.1481e-23 -1.2226e-22 1.3596e-12 -1.121e-12
1.4124e-12 -1.1645e-12 1.3458e-12 -1.1096e-12 9.3589e-13 -7.7165e-13 2.722e-13 -2.2443e-13 -6.0357e-23 9.0562e-23 -1.1529e-12 9.5056e-13 -1.4124e-12 1.1645e-12 -1.3458e-12 1.1096e-12 -9.3589e-13 7.7165e-13 -2.722e-13 2.2443e-13 6.0357e-23 -9.0562e-23 1.1529e-12 -9.5056e-13
1.1977e-12 -9.8751e-13 1.1412e-12 -9.4091e-13 7.9361e-13 -6.5434e-13 2.3082e-13 -1.9031e-13 -4.471e-23 6.7084e-23 -9.7762e-13 8.0605e-13 -1.1977e-12 9.8751e-13 -1.1412e-12 9.4091e-13 -7.9361e-13 6.5434e-13 -2.3082e-13 1.9031e-13 4.471e-23 -6.7084e-23 9.7762e-13 -8.0605e-13
1.0156e-12 -8.3739e-13 9.6769e-13 -7.9787e-13 6.7297e-13 -5.5487e-13 1.9573e-13 -1.6138e-13 -3.3119e-23 4.9693e-23 -8.29e-13 6.8352e-13 -1.0156e-12 8.3739e-13 -9.6769e-13 7.9787e-13 -6.7297e-13 5.5487e-13 -1.9573e-13 1.6138e-13 3.3119e-23 -4.9693e-23 8.29e-13 -6.8352e-13
8.6123e-13 -7.1009e-13 8.2058e-13 -6.7657e-13 5.7066e-13 -4.7051e-13 1.6598e-13 -1.3685e-13 -2.4533e-23 3.681e-23 -7.0297e-13 5.7961e-13 -8.6123e-13 7.1009e-13 -8.2058e-13 6.7657e-13 -5.7066e-13 4.7051e-13 -1.6598e-13 1.3685e-13 2.4533e-23 -3.681e-23 7.0297e-13 -5.7961e-13
7.303e-13 -6.0214e-13 6.9583e-13 -5.7372e-13 4.8391e-13 -3.9898e-13 1.4074e-13 -1.1604e-13 -1.8173e-23 2.7267e-23 -5.9611e-13 4.9149e-13 -7.303e-13 6.0214e-13 -6.9583e-13 5.7372e-13 -4.8391e-13 3.9898e-13 -1.4074e-13 1.1604e-13 1.8173e-23 -2.7267e-23 5.9611e-13 -4.9149e-13
6.1928e-13 -5.106e-13 5.9005e-13 -4.865e-13 4.1034e-13 -3.3833e-13 1.1935e-13 -9.8403e-14 -1.3462e-23 2.0198e-23 -5.0548e-13 4.1677e-13 -6.1928e-13 5.106e-13 -5.9005e-13 4.865e-13 -4.1034e-13 3.3833e-13 -1.1935e-13 9.8403e-14 1.3462e-23 -2.0198e-23 5.0548e-13 -4.1677e-13
5.2513e-13 -4.3298e-13 5.0035e-13 -4.1254e-13 3.4796e-13 -2.869e-13 1.012e-13 -8.3444e-14 -9.9718e-24 1.4962e-23 -4.2864e-13 3.5342e-13 -5.2513e-13 4.3298e-13 -5.0035e-13 4.1254e-13 -3.4796e-13 2.869e-13 -1.012e-13 8.3444e-14 9.9718e-24 -1.4962e-23 4.2864e-13 -3.5342e-13
4.453e-13 -3.6715e-13 4.2429e-13 -3.4983e-13 2.9506e-13 -2.4328e-13 8.5819e-14 -7.0758e-14 -7.3866e-24 1.1083e-23 -3.6348e-13 2.9969e-13 -4.453e-13 3.6715e-13 -4.2429e-13 3.4983e-13 -2.9506e-13 2.4328e-13 -8.5819e-14 7.0758e-14 7.3866e-24 -1.1083e-23 3.6348e-13 -2.9969e-13
3.7761e-13 -3.1134e-13 3.5978e-13 -2.9664e-13 2.5021e-13 -2.063e-13 7.2773e-14 -6.0002e-14 -5.4717e-24 8.2099e-24 -3.0822e-13 2.5413e-13 -3.7761e-13 3.1134e-13 -3.5978e-13 2.9664e-13 -2.5021e-13 2.063e-13 -7.2773e-14 6.0002e-14 5.4717e-24 -8.2099e-24 3.0822e-13 -2.5413e-13
3.202e-13 -2.6401e-13 3.0509e-13 -2.5155e-13 2.1217e-13 -1.7494e-13 6.171e-14 -5.088e-14 -4.0532e-24 6.0815e-24 -2.6136e-13 2.155e-13 -3.202e-13 2.6401e-13 -3.0509e-13 2.5155e-13 -2.1217e-13 1.7494e-13 -6.171e-14 5.088e-14 4.0532e-24 -6.0815e-24 2.6136e-13 -2.155e-13
2.7152e-13 -2.2387e-13 2.5871e-13 -2.1331e-13 1.7992e-13 -1.4834e-13 5.2328e-14 -4.3145e-14 -3.0024e-24 4.5049e-24 -2.2163e-13 1.8274e-13 -2.7152e-13 2.2387e-13 -2.5871e-13 2.1331e-13 -1.7992e-13 1.4834e-13 -5.2328e-14 4.3145e-14 3.0024e-24 -4.5049e-24 2.2163e-13 -1.8274e-13
2.3025e-13 -1.8984e-13 2.1938e-13 -1.8088e-13 1.5256e-13 -1.2579e-13 4.4373e-14 -3.6586e-14 -2.224e-24 3.337e-24 -1.8794e-13 1.5496e-13 -2.3025e-13 1.8984e-13 -2.1938e-13 1.8088e-13 -1.5256e-13 1.2579e-13 -4.4373e-14 3.6586e-14 2.224e-24 -3.337e-24 1.8794e-13 -1.5496e-13
1.9524e-13 -1.6098e-13 1.8603e-13 -1.5338e-13 1.2937e-13 -1.0667e-13 3.7627e-14 -3.1024e-14 -1.6475e-24 2.4719e-24 -1.5937e-13 1.314e-13 -1.9524e-13 1.6098e-13 -1.8603e-13 1.5338e-13 -1.2937e-13 1.0667e-13 -3.7627e-14 3.1024e-14 1.6475e-24 -2.4719e-24 1.5937e-13 -1.314e-13
1.6556e-13 -1.3651e-13 1.5775e-13 -1.3006e-13 1.097e-13 -9.0451e-14 3.1907e-14 -2.6308e-14 -1.2204e-24 1.8311e-24 -1.3514e-13 1.1142e-13 -1.6556e-13 1.3651e-13 -1.5775e-13 1.3006e-13 -1.097e-13 9.0451e-14 -3.1907e-14 2.6308e-14 1.2204e-24 -1.8311e-24 1.3514e-13 -1.1142e-13
1.4039e-13 -1.1575e-13 1.3377e-13 -1.1029e-13 9.3026e-14 -7.6701e-14 2.7057e-14 -2.2308e-14 -9.0399e-25 1.3564e-24 -1.146e-13 9.4484e-14 -1.4039e-13 1.1575e-13 -1.3377e-13 1.1029e-13 -9.3026e-14 7.6701e-14 -2.7057e-14 2.2308e-14 9.0399e-25 -1.3564e-24 1.146e-13 -9.4484e-14
1.1905e-13 -9.8157e-14 1.1343e-13 -9.3525e-14 7.8884e-14 -6.504e-14 2.2943e-14 -1.8917e-14 -6.6963e-25 1.0047e-24 -9.7174e-14 8.0121e-14 -1.1905e-13 9.8157e-14 -1.1343e-13 9.3525e-14 -7.8884e-14 6.504e-14 -2.2943e-14 1.8917e-14 6.6963e-25 -1.0047e-24 9.7174e-14 -8.0121e-14
1.0095e-13 -8.3235e-14 9.6187e-14 -7.9307e-14 6.6892e-14 -5.5153e-14 1.9455e-14 -1.6041e-14 -4.9603e-25 7.4427e-25 -8.2401e-14 6.794e-14 -1.0095e-13 8.3235e-14 -9.6187e-14 7.9307e-14 -6.6892e-14 5.5153e-14 -1.9455e-14 1.6041e-14 4.9603e-25 -7.4427e-25 8.2401e-14 -6.794e-14
8.5604e-14 -7.0581e-14 8.1564e-14 -6.725e-14 5.6723e-14 -4.6768e-14 1.6498e-14 -1.3603e-14 -3.6744e-25 5.5132e-25 -6.9874e-14 5.7612e-14 -8.5604e-14 7.0581e-14 -8.1564e-14 6.725e-14 -5.6723e-14 4.6768e-14 -1.6498e-14 1.3603e-14 3.6744e-25 -5.5132e-25 6.9874e-14 -5.7612e-14
7.2591e-14 -5.9851e-14 6.9165e-14 -5.7027e-14 4.81e-14 -3.9658e-14 1.399e-14 -1.1535e-14 -2.7218e-25 4.0839e-25 -5.9252e-14 4.8854e-14 -7.2591e-14 5.9851e-14 -6.9165e-14 5.7027e-14 -4.81e-14 3.9658e-14 -1.399e-14 1.1535e-14 2.7218e-25 -4.0839e-25 5.9252e-14 -4.8854e-14
6.1555e-14 -5.0753e-14 5.865e-14 -4.8357e-14 4.0787e-14 -3.363e-14 1.1863e-14 -9.7811e-15 -2.0162e-25 3.0252e-25 -5.0244e-14 4.1427e-14 -6.1555e-14 5.0753e-14 -5.865e-14 4.8357e-14 -4.0787e-14 3.363e-14 -1.1863e-14 9.7811e-15 2.0162e-25 -3.0252e-25 5.0244e-14 -4.1427e-14
5.2197e-14 -4.3037e-14 4.9734e-14 -4.1006e-14 3.4587e-14 -2.8517e-14 1.006e-14 -8.2942e-15 -1.4935e-25 2.2409e-25 -4.2606e-14 3.5129e-14 -5.2197e-14 4.3037e-14 -4.9734e-14 4.1006e-14 -3.4587e-14 2.8517e-14 -1.006e-14 8.2942e-15 1.4935e-25 -2.2409e-25 4.2606e-14 -3.5129e-14
4.4262e-14 -3.6495e-14 4.2173e-14 -3.4772e-14 2.9329e-14 -2.4182e-14 8.5303e-15 -7.0333e-15 -1.1063e-25 1.66e-25 -3.6129e-14 2.9789e-14 -4.4262e-14 3.6495e-14 -4.2173e-14 3.4772e-14 -2.9329e-14 2.4182e-14 -8.5303e-15 7.0333e-15 1.1063e-25 -1.66e-25 3.6129e-14 -2.9789e-14
3.7533e-14 -3.0947e-14 3.5762e-14 -2.9486e-14 2.487e-14 -2.0506e-14 7.2335e-15 -5.9641e-15 -8.1951e-26 1.2296e-25 -3.0637e-14 2.526e-14 -3.7533e-14 3.0947e-14 -3.5762e-14 2.9486e-14 -2.487e-14 2.0506e-14 -7.2335e-15 5.9641e-15 8.1951e-26 -1.2296e-25 3.0637e-14 -2.526e-14
3.1827e-14 -2.6242e-14 3.0325e-14 -2.5003e-14 2.1089e-14 -1.7388e-14 6.1338e-15 -5.0574e-15 -6.0705e-26 9.1085e-26 -2.5979e-14 2.142e-14 -3.1827e-14 2.6242e-14 -3.0325e-14 2.5003e-14 -2.1089e-14 1.7388e-14 -6.1338e-15 5.0574e-15 6.0705e-26 -9.1085e-26 2.5979e-14 -2.142e-14
2.6989e-14 -2.2253e-14 2.5715e-14 -2.1202e-14 1.7883e-14 -1.4745e-14 5.2014e-15 -4.2886e-15 -4.4968e-26 6.7471e-26 -2.203e-14 1.8164e-14 -2.6989e-14 2.2253e-14 -2.5715e-14 2.1202e-14 -1.7883e-14 1.4745e-14 -5.2014e-15 4.2886e-15 4.4968e-26 -6.7471e-26 2.203e-14 -1.8164e-14
2.2886e-14 -1.887e-14 2.1806e-14 -1.7979e-14 1.5165e-14 -1.2503e-14 4.4106e-15 -3.6366e-15 -3.331e-26 4.998e-26 -1.8681e-14 1.5402e-14 -2.2886e-14 1.887e-14 -2.1806e-14 1.7979e-14 -1.5165e-14 1.2503e-14 -4.4106e-15 3.6366e-15 3.331e-26 -4.998e-26 1.8681e-14 -1.5402e-14
1.9407e-14 -1.6001e-14 1.8491e-14 -1.5246e-14 1.2859e-14 -1.0603e-14 3.7401e-15 -3.0837e-15 -2.4675e-26 3.7023e-26 -1.5841e-14 1.3061e-14 -1.9407e-14 1.6001e-14 -1.8491e-14 1.5246e-14 -1.2859e-14 1.0603e-14 -3.7401e-15 3.0837e-15 2.4675e-26 -3.7023e-26 1.5841e-14 -1.3061e-14
1.6457e-14 -1.3569e-14 1.568e-14 -1.2928e-14 1.0904e-14 -8.9907e-15 3.1715e-15 -2.6149e-15 -1.8278e-26 2.7425e-26 -1.3433e-14 1.1075e-14 -1.6457e-14 1.3569e-14 -1.568e-14 1.2928e-14 -1.0904e-14 8.9907e-15 -3.1715e-15 2.6149e-15 1.8278e-26 -2.7425e-26 1.3433e-14 -1.1075e-14
1.3955e-14 -1.1506e-14 1.3296e-14 -1.0963e-14 9.2467e-15 -7.6239e-15 2.6894e-15 -2.2174e-15 -1.3539e-26 2.0315e-26 -1.1391e-14 9.3916e-15 -1.3955e-14 1.1506e-14 -1.3296e-14 1.0963e-14 -9.2467e-15 7.6239e-15 -2.6894e-15 2.2174e-15 1.3539e-26 -2.0315e-26 1.1391e-14 -9.3916e-15
1.1833e-14 -9.7567e-15 1.1275e-14 -9.2962e-15 7.841e-15 -6.4649e-15 2.2805e-15 -1.8803e-15 -1.0029e-26 1.5048e-26 -9.6589e-15 7.9639e-15 -1.1833e-14 9.7567e-15 -1.1275e-14 9.2962e-15 -7.841e-15 6.4649e-15 -2.2805e-15 1.8803e-15 1.0029e-26 -1.5048e-26 9.6589e-15 -7.9639e-15
1.0034e-14 -8.2734e-15 9.5608e-15 -7.883e-15 6.649e-15 -5.4821e-15 1.9338e-15 -1.5945e-15 -7.4293e-27 1.1147e-26 -8.1906e-15 6.7532e-15 -1.0034e-14 8.2734e-15 -9.5608e-15 7.883e-15 -6.649e-15 5.4821e-15 -1.9338e-15 1.5945e-15 7.4293e-27 -1.1147e-26 8.1906e-15 -6.7532e-15


==> figs/academic_starts_fail.dat <==
x y
1.8 0
1.559 0.9
0.9 1.559
-1.559 0.9
-1.8 2.204e-16
-1.559 -0.9
-0.9 -1.559
1.559 -0.9


==> figs/academic_starts_ok.dat <==
x y
1.102e-16 1.8
-0.9 1.559
-3.307e-16 -1.8
0.9 -1.559


==> figs/vdp_ts_LQR.dat <==
t x1 x2 u
0.000 9.8000 0.0000 -0.7041
0.050 9.7943 -0.1408 -0.6702
0.100 9.7873 -0.1420 -0.6696
0.150 9.7802 -0.1421 -0.6693
0.200 9.7731 -0.1422 -0.6690
0.250 9.7659 -0.1423 -0.6687
0.300 9.7588 -0.1424 -0.6684
0.350 9.7517 -0.1425 -0.6681
0.400 9.7446 -0.1426 -0.6678
0.450 9.7374 -0.1427 -0.6675
0.500 9.7303 -0.1428 -0.6672
0.550 9.7232 -0.1429 -0.6669
0.600 9.7160 -0.1430 -0.6666
0.650 9.7089 -0.1431 -0.6663
0.700 9.7017 -0.1432 -0.6660
0.750 9.6946 -0.1433 -0.6657
0.800 9.6874 -0.1434 -0.6654
0.850 9.6802 -0.1435 -0.6651
0.900 9.6730 -0.1436 -0.6648
0.950 9.6659 -0.1437 -0.6645
1.000 9.6587 -0.1438 -0.6642
1.050 9.6515 -0.1439 -0.6639
1.100 9.6443 -0.1440 -0.6636
1.150 9.6371 -0.1441 -0.6633
1.200 9.6299 -0.1442 -0.6630
1.250 9.6226 -0.1443 -0.6626
1.300 9.6154 -0.1444 -0.6623
1.350 9.6082 -0.1445 -0.6620
1.400 9.6010 -0.1446 -0.6617
1.450 9.5937 -0.1447 -0.6614
1.500 9.5865 -0.1448 -0.6611
1.550 9.5793 -0.1450 -0.6608
1.600 9.5720 -0.1451 -0.6605
1.650 9.5648 -0.1452 -0.6602
1.700 9.5575 -0.1453 -0.6598
1.750 9.5502 -0.1454 -0.6595
1.800 9.5430 -0.1455 -0.6592
1.850 9.5357 -0.1456 -0.6589
1.900 9.5284 -0.1457 -0.6586
1.950 9.5211 -0.1458 -0.6583
2.000 9.5138 -0.1459 -0.6580
2.050 9.5065 -0.1460 -0.6576
2.100 9.4992 -0.1461 -0.6573
2.150 9.4919 -0.1462 -0.6570
2.200 9.4846 -0.1463 -0.6567
2.250 9.4773 -0.1465 -0.6564
2.300 9.4699 -0.1466 -0.6561
2.350 9.4626 -0.1467 -0.6557
2.400 9.4553 -0.1468 -0.6554
2.450 9.4479 -0.1469 -0.6551
2.500 9.4406 -0.1470 -0.6548
2.550 9.4332 -0.1471 -0.6545
2.600 9.4259 -0.1472 -0.6541
2.650 9.4185 -0.1473 -0.6538
2.700 9.4111 -0.1474 -0.6535
2.750 9.4038 -0.1476 -0.6532
2.800 9.3964 -0.1477 -0.6528
2.850 9.3890 -0.1478 -0.6525
2.900 9.3816 -0.1479 -0.6522
2.950 9.3742 -0.1480 -0.6519
3.000 9.3668 -0.1481 -0.6515
3.050 9.3594 -0.1482 -0.6512
3.100 9.3520 -0.1483 -0.6509
3.150 9.3446 -0.1485 -0.6506
3.200 9.3371 -0.1486 -0.6502
3.250 9.3297 -0.1487 -0.6499
3.300 9.3223 -0.1488 -0.6496
3.350 9.3148 -0.1489 -0.6492
3.400 9.3074 -0.1490 -0.6489
3.450 9.2999 -0.1491 -0.6486
3.500 9.2925 -0.1493 -0.6482
3.550 9.2850 -0.1494 -0.6479
3.600 9.2775 -0.1495 -0.6476
3.650 9.2700 -0.1496 -0.6472
3.700 9.2626 -0.1497 -0.6469
3.750 9.2551 -0.1498 -0.6466
3.800 9.2476 -0.1500 -0.6462
3.850 9.2401 -0.1501 -0.6459
3.900 9.2326 -0.1502 -0.6456
3.950 9.2251 -0.1503 -0.6452
4.000 9.2175 -0.1504 -0.6449
4.050 9.2100 -0.1505 -0.6446
4.100 9.2025 -0.1507 -0.6442
4.150 9.1950 -0.1508 -0.6439
4.200 9.1874 -0.1509 -0.6435
4.250 9.1799 -0.1510 -0.6432
4.300 9.1723 -0.1511 -0.6429
4.350 9.1648 -0.1513 -0.6425
4.400 9.1572 -0.1514 -0.6422
4.450 9.1496 -0.1515 -0.6418
4.500 9.1420 -0.1516 -0.6415
4.550 9.1345 -0.1517 -0.6411
4.600 9.1269 -0.1519 -0.6408
4.650 9.1193 -0.1520 -0.6405
4.700 9.1117 -0.1521 -0.6401
4.750 9.1041 -0.1522 -0.6398
4.800 9.0964 -0.1523 -0.6394
4.850 9.0888 -0.1525 -0.6391
4.900 9.0812 -0.1526 -0.6387
4.950 9.0736 -0.1527 -0.6384
5.000 9.0659 -0.1528 -0.6380
5.050 9.0583 -0.1530 -0.6377
5.100 9.0506 -0.1531 -0.6373
5.150 9.0430 -0.1532 -0.6370
5.200 9.0353 -0.1533 -0.6366
5.250 9.0276 -0.1535 -0.6363
5.300 9.0200 -0.1536 -0.6359
5.350 9.0123 -0.1537 -0.6356
5.400 9.0046 -0.1538 -0.6352
5.450 8.9969 -0.1540 -0.6349
5.500 8.9892 -0.1541 -0.6345
5.550 8.9815 -0.1542 -0.6341
5.600 8.9738 -0.1543 -0.6338
5.650 8.9661 -0.1545 -0.6334
5.700 8.9583 -0.1546 -0.6331
5.750 8.9506 -0.1547 -0.6327
5.800 8.9429 -0.1549 -0.6324
5.850 8.9351 -0.1550 -0.6320
5.900 8.9274 -0.1551 -0.6316
5.950 8.9196 -0.1552 -0.6313
6.000 8.9118 -0.1554 -0.6309
6.050 8.9041 -0.1555 -0.6305
6.100 8.8963 -0.1556 -0.6302
6.150 8.8885 -0.1558 -0.6298
6.200 8.8807 -0.1559 -0.6295
6.250 8.8729 -0.1560 -0.6291
6.300 8.8651 -0.1562 -0.6287
6.350 8.8573 -0.1563 -0.6284
6.400 8.8495 -0.1564 -0.6280
6.450 8.8417 -0.1565 -0.6276
6.500 8.8338 -0.1567 -0.6273
6.550 8.8260 -0.1568 -0.6269
6.600 8.8181 -0.1569 -0.6265
6.650 8.8103 -0.1571 -0.6261
6.700 8.8024 -0.1572 -0.6258
6.750 8.7946 -0.1573 -0.6254
6.800 8.7867 -0.1575 -0.6250
6.850 8.7788 -0.1576 -0.6247
6.900 8.7709 -0.1578 -0.6243
6.950 8.7630 -0.1579 -0.6239
7.000 8.7552 -0.1580 -0.6235
7.050 8.7472 -0.1582 -0.6232
7.100 8.7393 -0.1583 -0.6228
7.150 8.7314 -0.1584 -0.6224
7.200 8.7235 -0.1586 -0.6220
7.250 8.7156 -0.1587 -0.6216
7.300 8.7076 -0.1589 -0.6213
7.350 8.6997 -0.1590 -0.6209
7.400 8.6917 -0.1591 -0.6205
7.450 8.6838 -0.1593 -0.6201
7.500 8.6758 -0.1594 -0.6197
7.550 8.6678 -0.1595 -0.6193
7.600 8.6598 -0.1597 -0.6190
7.650 8.6519 -0.1598 -0.6186
7.700 8.6439 -0.1600 -0.6182
7.750 8.6359 -0.1601 -0.6178
7.800 8.6278 -0.1603 -0.6174
7.850 8.6198 -0.1604 -0.6170
7.900 8.6118 -0.1605 -0.6166
7.950 8.6038 -0.1607 -0.6163
8.000 8.5957 -0.1608 -0.6159
8.050 8.5877 -0.1610 -0.6155
8.100 8.5796 -0.1611 -0.6151
8.150 8.5716 -0.1613 -0.6147
8.200 8.5635 -0.1614 -0.6143
8.250 8.5554 -0.1615 -0.6139
8.300 8.5474 -0.1617 -0.6135
8.350 8.5393 -0.1618 -0.6131
8.400 8.5312 -0.1620 -0.6127
8.450 8.5231 -0.1621 -0.6123
8.500 8.5150 -0.1623 -0.6119
8.550 8.5068 -0.1624 -0.6115
8.600 8.4987 -0.1626 -0.6111
8.650 8.4906 -0.1627 -0.6107
8.700 8.4824 -0.1629 -0.6103
8.750 8.4743 -0.1630 -0.6099
8.800 8.4661 -0.1632 -0.6095
8.850 8.4580 -0.1633 -0.6091
8.900 8.4498 -0.1635 -0.6087
8.950 8.4416 -0.1636 -0.6083
9.000 8.4334 -0.1638 -0.6079
9.050 8.4253 -0.1639 -0.6075
9.100 8.4171 -0.1641 -0.6071
9.150 8.4088 -0.1642 -0.6067
9.200 8.4006 -0.1644 -0.6063
9.250 8.3924 -0.1645 -0.6058
9.300 8.3842 -0.1647 -0.6054
9.350 8.3759 -0.1648 -0.6050
9.400 8.3677 -0.1650 -0.6046
9.450 8.3594 -0.1652 -0.6042
9.500 8.3512 -0.1653 -0.6038
9.550 8.3429 -0.1655 -0.6034
9.600 8.3346 -0.1656 -0.6029
9.650 8.3263 -0.1658 -0.6025
9.700 8.3181 -0.1659 -0.6021
9.750 8.3098 -0.1661 -0.6017
9.800 8.3014 -0.1663 -0.6013
9.850 8.2931 -0.1664 -0.6008
9.900 8.2848 -0.1666 -0.6004
9.950 8.2765 -0.1667 -0.6000
10.000 8.2681 -0.1669 -0.5996
10.050 8.2598 -0.1671 -0.5992
10.100 8.2514 -0.1672 -0.5987
10.150 8.2431 -0.1674 -0.5983
10.200 8.2347 -0.1675 -0.5979
10.250 8.2263 -0.1677 -0.5974
10.300 8.2179 -0.1679 -0.5970
10.350 8.2095 -0.1680 -0.5966
10.400 8.2011 -0.1682 -0.5962
10.450 8.1927 -0.1684 -0.5957
10.500 8.1843 -0.1685 -0.5953
10.550 8.1759 -0.1687 -0.5949
10.600 8.1674 -0.1688 -0.5944
10.650 8.1590 -0.1690 -0.5940
10.700 8.1505 -0.1692 -0.5935
10.750 8.1420 -0.1693 -0.5931
10.800 8.1336 -0.1695 -0.5927
10.850 8.1251 -0.1697 -0.5922
10.900 8.1166 -0.1698 -0.5918
10.950 8.1081 -0.1700 -0.5913
11.000 8.0996 -0.1702 -0.5909
11.050 8.0911 -0.1704 -0.5905
11.100 8.0826 -0.1705 -0.5900
11.150 8.0740 -0.1707 -0.5896
11.200 8.0655 -0.1709 -0.5891
11.250 8.0570 -0.1710 -0.5887
11.300 8.0484 -0.1712 -0.5882
11.350 8.0398 -0.1714 -0.5878
11.400 8.0313 -0.1716 -0.5873
11.450 8.0227 -0.1717 -0.5869
11.500 8.0141 -0.1719 -0.5864
11.550 8.0055 -0.1721 -0.5860
11.600 7.9969 -0.1723 -0.5855
11.650 7.9883 -0.1724 -0.5851
11.700 7.9796 -0.1726 -0.5846
11.750 7.9710 -0.1728 -0.5841
11.800 7.9624 -0.1730 -0.5837
11.850 7.9537 -0.1731 -0.5832
11.900 7.9450 -0.1733 -0.5828
11.950 7.9364 -0.1735 -0.5823
12.000 7.9277 -0.1737 -0.5818
12.050 7.9190 -0.1739 -0.5814
12.100 7.9103 -0.1740 -0.5809
12.150 7.9016 -0.1742 -0.5804
12.200 7.8929 -0.1744 -0.5800
12.250 7.8842 -0.1746 -0.5795
12.300 7.8754 -0.1748 -0.5790
12.350 7.8667 -0.1750 -0.5786
12.400 7.8579 -0.1751 -0.5781
12.450 7.8492 -0.1753 -0.5776
12.500 7.8404 -0.1755 -0.5771
12.550 7.8316 -0.1757 -0.5767
12.600 7.8228 -0.1759 -0.5762
12.650 7.8140 -0.1761 -0.5757
12.700 7.8052 -0.1763 -0.5752
12.750 7.7964 -0.1764 -0.5747
12.800 7.7876 -0.1766 -0.5743
12.850 7.7787 -0.1768 -0.5738
12.900 7.7699 -0.1770 -0.5733
12.950 7.7610 -0.1772 -0.5728
13.000 7.7522 -0.1774 -0.5723
13.050 7.7433 -0.1776 -0.5718
13.100 7.7344 -0.1778 -0.5713
13.150 7.7255 -0.1780 -0.5709
13.200 7.7166 -0.1782 -0.5704
13.250 7.7077 -0.1784 -0.5699
13.300 7.6988 -0.1786 -0.5694
13.350 7.6898 -0.1788 -0.5689
13.400 7.6809 -0.1790 -0.5684
13.450 7.6719 -0.1791 -0.5679
13.500 7.6630 -0.1793 -0.5674
13.550 7.6540 -0.1795 -0.5669
13.600 7.6450 -0.1797 -0.5664
13.650 7.6360 -0.1799 -0.5659
13.700 7.6270 -0.1801 -0.5654
13.750 7.6180 -0.1803 -0.5649
13.800 7.6090 -0.1805 -0.5644
13.850 7.6000 -0.1807 -0.5639
13.900 7.5909 -0.1810 -0.5634
13.950 7.5819 -0.1812 -0.5629
14.000 7.5728 -0.1814 -0.5623
14.050 7.5637 -0.1816 -0.5618
14.100 7.5547 -0.1818 -0.5613
14.150 7.5456 -0.1820 -0.5608
14.200 7.5365 -0.1822 -0.5603
14.250 7.5273 -0.1824 -0.5598
14.300 7.5182 -0.1826 -0.5592
14.350 7.5091 -0.1828 -0.5587
14.400 7.4999 -0.1830 -0.5582
14.450 7.4908 -0.1832 -0.5577
14.500 7.4816 -0.1834 -0.5572
14.550 7.4724 -0.1836 -0.5566
14.600 7.4632 -0.1839 -0.5561
14.650 7.4540 -0.1841 -0.5556
14.700 7.4448 -0.1843 -0.5550
14.750 7.4356 -0.1845 -0.5545
14.800 7.4264 -0.1847 -0.5540
14.850 7.4171 -0.1849 -0.5534
14.900 7.4079 -0.1852 -0.5529
14.950 7.3986 -0.1854 -0.5524
15.000 7.3894 -0.1856 -0.5518
15.050 7.3801 -0.1858 -0.5513
15.100 7.3708 -0.1860 -0.5507
15.150 7.3615 -0.1862 -0.5502
15.200 7.3522 -0.1865 -0.5497
15.250 7.3428 -0.1867 -0.5491
15.300 7.3335 -0.1869 -0.5486
15.350 7.3241 -0.1871 -0.5480
15.400 7.3148 -0.1874 -0.5475
15.450 7.3054 -0.1876 -0.5469
15.500 7.2960 -0.1878 -0.5463
15.550 7.2866 -0.1880 -0.5458
15.600 7.2772 -0.1883 -0.5452
15.650 7.2678 -0.1885 -0.5447
15.700 7.2584 -0.1887 -0.5441
15.750 7.2489 -0.1890 -0.5436
15.800 7.2395 -0.1892 -0.5430
15.850 7.2300 -0.1894 -0.5424
15.900 7.2205 -0.1897 -0.5419
15.950 7.2110 -0.1899 -0.5413
16.000 7.2015 -0.1901 -0.5407
16.050 7.1920 -0.1904 -0.5401
16.100 7.1825 -0.1906 -0.5396
16.150 7.1730 -0.1908 -0.5390
16.200 7.1634 -0.1911 -0.5384
16.250 7.1539 -0.1913 -0.5378
16.300 7.1443 -0.1915 -0.5373
16.350 7.1347 -0.1918 -0.5367
16.400 7.1251 -0.1920 -0.5361
16.450 7.1155 -0.1923 -0.5355
16.500 7.1059 -0.1925 -0.5349
16.550 7.0962 -0.1928 -0.5343
16.600 7.0866 -0.1930 -0.5337
16.650 7.0769 -0.1932 -0.5332
16.700 7.0673 -0.1935 -0.5326
16.750 7.0576 -0.1937 -0.5320
16.800 7.0479 -0.1940 -0.5314
16.850 7.0382 -0.1942 -0.5308
16.900 7.0285 -0.1945 -0.5302
16.950 7.0187 -0.1947 -0.5296
17.000 7.0090 -0.1950 -0.5290
17.050 6.9992 -0.1952 -0.5283
17.100 6.9895 -0.1955 -0.5277
17.150 6.9797 -0.1958 -0.5271
17.200 6.9699 -0.1960 -0.5265
17.250 6.9601 -0.1963 -0.5259
17.300 6.9503 -0.1965 -0.5253
17.350 6.9404 -0.1968 -0.5247
17.400 6.9306 -0.1970 -0.5240
17.450 6.9207 -0.1973 -0.5234
17.500 6.9109 -0.1976 -0.5228
17.550 6.9010 -0.1978 -0.5222
17.600 6.8911 -0.1981 -0.5215
17.650 6.8812 -0.1984 -0.5209
17.700 6.8712 -0.1986 -0.5203
17.750 6.8613 -0.1989 -0.5197
17.800 6.8514 -0.1992 -0.5190
17.850 6.8414 -0.1994 -0.5184
17.900 6.8314 -0.1997 -0.5177
17.950 6.8214 -0.2000 -0.5171
18.000 6.8114 -0.2002 -0.5165
18.050 6.8014 -0.2005 -0.5158
18.100 6.7914 -0.2008 -0.5152
18.150 6.7813 -0.2011 -0.5145
18.200 6.7713 -0.2013 -0.5139
18.250 6.7612 -0.2016 -0.5132
18.300 6.7511 -0.2019 -0.5125
18.350 6.7410 -0.2022 -0.5119
18.400 6.7309 -0.2025 -0.5112
18.450 6.7207 -0.2028 -0.5106
18.500 6.7106 -0.2030 -0.5099
18.550 6.7004 -0.2033 -0.5092
18.600 6.6903 -0.2036 -0.5086
18.650 6.6801 -0.2039 -0.5079
18.700 6.6699 -0.2042 -0.5072
18.750 6.6597 -0.2045 -0.5065
18.800 6.6494 -0.2048 -0.5058
18.850 6.6392 -0.2051 -0.5052
18.900 6.6289 -0.2053 -0.5045
18.950 6.6187 -0.2056 -0.5038
19.000 6.6084 -0.2059 -0.5031
19.050 6.5981 -0.2062 -0.5024
19.100 6.5877 -0.2065 -0.5017
19.150 6.5774 -0.2068 -0.5010
19.200 6.5671 -0.2071 -0.5003
19.250 6.5567 -0.2074 -0.4996
19.300 6.5463 -0.2077 -0.4989
19.350 6.5359 -0.2080 -0.4982
19.400 6.5255 -0.2083 -0.4975
19.450 6.5151 -0.2087 -0.4968
19.500 6.5046 -0.2090 -0.4961
19.550 6.4942 -0.2093 -0.4954
19.600 6.4837 -0.2096 -0.4947
19.650 6.4732 -0.2099 -0.4939
19.700 6.4627 -0.2102 -0.4932
19.750 6.4522 -0.2105 -0.4925
19.800 6.4417 -0.2108 -0.4918
19.850 6.4311 -0.2112 -0.4910
19.900 6.4206 -0.2115 -0.4903
19.950 6.4100 -0.2118 -0.4895
20.000 6.3994 -0.2121 -0.4888
20.050 6.3888 -0.2124 -0.4881
20.100 6.3781 -0.2128 -0.4873
20.150 6.3675 -0.2131 -0.4866
20.200 6.3568 -0.2134 -0.4858
20.250 6.3461 -0.2138 -0.4851
20.300 6.3354 -0.2141 -0.4843
20.350 6.3247 -0.2144 -0.4836
20.400 6.3140 -0.2148 -0.4828
20.450 6.3033 -0.2151 -0.4820
20.500 6.2925 -0.2154 -0.4813
20.550 6.2817 -0.2158 -0.4805
20.600 6.2709 -0.2161 -0.4797
20.650 6.2601 -0.2164 -0.4789
20.700 6.2493 -0.2168 -0.4782
20.750 6.2384 -0.2171 -0.4774
20.800 6.2276 -0.2175 -0.4766
20.850 6.2167 -0.2178 -0.4758
20.900 6.2058 -0.2182 -0.4750
20.950 6.1949 -0.2185 -0.4742
21.000 6.1839 -0.2189 -0.4734
21.050 6.1730 -0.2192 -0.4726
21.100 6.1620 -0.2196 -0.4718
21.150 6.1510 -0.2199 -0.4710
21.200 6.1400 -0.2203 -0.4702
21.250 6.1290 -0.2207 -0.4694
21.300 6.1179 -0.2210 -0.4685
21.350 6.1069 -0.2214 -0.4677
21.400 6.0958 -0.2218 -0.4669
21.450 6.0847 -0.2221 -0.4661
21.500 6.0736 -0.2225 -0.4652
21.550 6.0625 -0.2229 -0.4644
21.600 6.0513 -0.2232 -0.4636
21.650 6.0401 -0.2236 -0.4627
21.700 6.0289 -0.2240 -0.4619
21.750 6.0177 -0.2244 -0.4610
21.800 6.0065 -0.2248 -0.4602
21.850 5.9953 -0.2251 -0.4593
21.900 5.9840 -0.2255 -0.4585
21.950 5.9727 -0.2259 -0.4576
22.000 5.9614 -0.2263 -0.4567
22.050 5.9501 -0.2267 -0.4559
22.100 5.9387 -0.2271 -0.4550
22.150 5.9274 -0.2275 -0.4541
22.200 5.9160 -0.2279 -0.4532
22.250 5.9046 -0.2283 -0.4523
22.300 5.8932 -0.2287 -0.4514
22.350 5.8817 -0.2291 -0.4506
22.400 5.8702 -0.2295 -0.4497
22.450 5.8588 -0.2299 -0.4487
22.500 5.8473 -0.2303 -0.4478
22.550 5.8357 -0.2307 -0.4469
22.600 5.8242 -0.2311 -0.4460
22.650 5.8126 -0.2315 -0.4451
22.700 5.8010 -0.2319 -0.4442
22.750 5.7894 -0.2324 -0.4432
22.800 5.7778 -0.2328 -0.4423
22.850 5.7661 -0.2332 -0.4414
22.900 5.7545 -0.2336 -0.4404
22.950 5.7428 -0.2341 -0.4395
23.000 5.7311 -0.2345 -0.4385
23.050 5.7193 -0.2349 -0.4376
23.100 5.7076 -0.2354 -0.4366
23.150 5.6958 -0.2358 -0.4357
23.200 5.6840 -0.2362 -0.4347
23.250 5.6722 -0.2367 -0.4337
23.300 5.6603 -0.2371 -0.4328
23.350 5.6485 -0.2376 -0.4318
23.400 5.6366 -0.2380 -0.4308
23.450 5.6247 -0.2385 -0.4298
23.500 5.6127 -0.2389 -0.4288
23.550 5.6008 -0.2394 -0.4278
23.600 5.5888 -0.2398 -0.4268
23.650 5.5768 -0.2403 -0.4258
23.700 5.5648 -0.2408 -0.4248
23.750 5.5527 -0.2412 -0.4238
23.800 5.5406 -0.2417 -0.4227
23.850 5.5285 -0.2422 -0.4217
23.900 5.5164 -0.2426 -0.4207
23.950 5.5043 -0.2431 -0.4196
24.000 5.4921 -0.2436 -0.4186
24.050 5.4799 -0.2441 -0.4175
24.100 5.4677 -0.2446 -0.4165
24.150 5.4555 -0.2451 -0.4154
24.200 5.4432 -0.2455 -0.4143
24.250 5.4309 -0.2460 -0.4133
24.300 5.4186 -0.2465 -0.4122
24.350 5.4062 -0.2470 -0.4111
24.400 5.3939 -0.2475 -0.4100
24.450 5.3815 -0.2480 -0.4089
24.500 5.3691 -0.2485 -0.4078
24.550 5.3566 -0.2491 -0.4067
24.600 5.3442 -0.2496 -0.4056
24.650 5.3317 -0.2501 -0.4045
24.700 5.3192 -0.2506 -0.4033
24.750 5.3066 -0.2511 -0.4022
24.800 5.2941 -0.2517 -0.4011
24.850 5.2815 -0.2522 -0.3999
24.900 5.2688 -0.2527 -0.3988
24.950 5.2562 -0.2533 -0.3976
25.000 5.2435 -0.2538 -0.3964
25.050 5.2308 -0.2543 -0.3953
25.100 5.2181 -0.2549 -0.3941
25.150 5.2053 -0.2554 -0.3929
25.200 5.1925 -0.2560 -0.3917
25.250 5.1797 -0.2565 -0.3905
25.300 5.1669 -0.2571 -0.3893
25.350 5.1540 -0.2577 -0.3881
25.400 5.1411 -0.2582 -0.3869
25.450 5.1282 -0.2588 -0.3856
25.500 5.1152 -0.2594 -0.3844
25.550 5.1023 -0.2599 -0.3832
25.600 5.0892 -0.2605 -0.3819
25.650 5.0762 -0.2611 -0.3806
25.700 5.0631 -0.2617 -0.3794
25.750 5.0500 -0.2623 -0.3781
25.800 5.0369 -0.2629 -0.3768
25.850 5.0237 -0.2635 -0.3755
25.900 5.0106 -0.2641 -0.3742
25.950 4.9973 -0.2647 -0.3729
26.000 4.9841 -0.2653 -0.3716
26.050 4.9708 -0.2659 -0.3703
26.100 4.9575 -0.2665 -0.3690
26.150 4.9442 -0.2671 -0.3676
26.200 4.9308 -0.2678 -0.3663
26.250 4.9174 -0.2684 -0.3649
26.300 4.9039 -0.2690 -0.3636
26.350 4.8905 -0.2697 -0.3622
26.400 4.8770 -0.2703 -0.3608
26.450 4.8634 -0.2710 -0.3594
26.500 4.8499 -0.2716 -0.3580
26.550 4.8363 -0.2723 -0.3566
26.600 4.8226 -0.2729 -0.3552
26.650 4.8090 -0.2736 -0.3538
26.700 4.7953 -0.2743 -0.3523
26.750 4.7816 -0.2749 -0.3509
26.800 4.7678 -0.2756 -0.3494
26.850 4.7540 -0.2763 -0.3479
26.900 4.7402 -0.2770 -0.3465
26.950 4.7263 -0.2777 -0.3450
27.000 4.7124 -0.2784 -0.3435
27.050 4.6985 -0.2791 -0.3420
27.100 4.6845 -0.2798 -0.3404
27.150 4.6705 -0.2805 -0.3389
27.200 4.6564 -0.2812 -0.3374
27.250 4.6424 -0.2820 -0.3358
27.300 4.6282 -0.2827 -0.3342
27.350 4.6141 -0.2834 -0.3327
27.400 4.5999 -0.2842 -0.3311
27.450 4.5857 -0.2849 -0.3295
27.500 4.5714 -0.2857 -0.3279
27.550 4.5571 -0.2864 -0.3262
27.600 4.5428 -0.2872 -0.3246
27.650 4.5284 -0.2879 -0.3230
27.700 4.5140 -0.2887 -0.3213
27.750 4.4995 -0.2895 -0.3196
27.800 4.4850 -0.2903 -0.3179
27.850 4.4705 -0.2911 -0.3162
27.900 4.4559 -0.2919 -0.3145
27.950 4.4413 -0.2927 -0.3128
28.000 4.4266 -0.2935 -0.3110
28.050 4.4120 -0.2943 -0.3093
28.100 4.3972 -0.2951 -0.3075
28.150 4.3824 -0.2959 -0.3057
28.200 4.3676 -0.2968 -0.3039
28.250 4.3528 -0.2976 -0.3021
28.300 4.3379 -0.2984 -0.3003
28.350 4.3229 -0.2993 -0.2984
28.400 4.3079 -0.3002 -0.2965
28.450 4.2929 -0.3010 -0.2947
28.500 4.2778 -0.3019 -0.2928
28.550 4.2627 -0.3028 -0.2909
28.600 4.2476 -0.3037 -0.2889
28.650 4.2324 -0.3045 -0.2870
28.700 4.2171 -0.3054 -0.2850
28.750 4.2018 -0.3064 -0.2830
28.800 4.1865 -0.3073 -0.2810
28.850 4.1711 -0.3082 -0.2790
28.900 4.1557 -0.3091 -0.2770
28.950 4.1402 -0.3101 -0.2749
29.000 4.1246 -0.3110 -0.2729
29.050 4.1091 -0.3120 -0.2708
29.100 4.0934 -0.3129 -0.2687
29.150 4.0778 -0.3139 -0.2665
29.200 4.0621 -0.3149 -0.2644
29.250 4.0463 -0.3159 -0.2622
29.300 4.0305 -0.3168 -0.2600
29.350 4.0146 -0.3179 -0.2578
29.400 3.9987 -0.3189 -0.2556
29.450 3.9827 -0.3199 -0.2533
29.500 3.9667 -0.3209 -0.2510
29.550 3.9506 -0.3219 -0.2487
29.600 3.9345 -0.3230 -0.2464
29.650 3.9183 -0.3240 -0.2440
29.700 3.9021 -0.3251 -0.2417
29.750 3.8858 -0.3262 -0.2392
29.800 3.8695 -0.3273 -0.2368
29.850 3.8531 -0.3284 -0.2344
29.900 3.8366 -0.3295 -0.2319
29.950 3.8201 -0.3306 -0.2294
30.000 3.8036 -0.3317 -0.2268
30.050 3.7870 -0.3328 -0.2243
30.100 3.7703 -0.3340 -0.2217
30.150 3.7536 -0.3351 -0.2191
30.200 3.7368 -0.3363 -0.2164
30.250 3.7200 -0.3375 -0.2137
30.300 3.7030 -0.3386 -0.2110
30.350 3.6861 -0.3398 -0.2083
30.400 3.6691 -0.3410 -0.2055
30.450 3.6520 -0.3423 -0.2027
30.500 3.6348 -0.3435 -0.1999
30.550 3.6176 -0.3447 -0.1970
30.600 3.6004 -0.3460 -0.1941
30.650 3.5830 -0.3472 -0.1912
30.700 3.5656 -0.3485 -0.1882
30.750 3.5482 -0.3498 -0.1852
30.800 3.5307 -0.3511 -0.1821
30.850 3.5131 -0.3524 -0.1790
30.900 3.4954 -0.3537 -0.1759
30.950 3.4777 -0.3551 -0.1727
31.000 3.4599 -0.3564 -0.1695
31.050 3.4421 -0.3578 -0.1662
31.100 3.4241 -0.3591 -0.1629
31.150 3.4061 -0.3605 -0.1596
31.200 3.3881 -0.3619 -0.1562
31.250 3.3700 -0.3633 -0.1527
31.300 3.3518 -0.3648 -0.1492
31.350 3.3335 -0.3662 -0.1457
31.400 3.3151 -0.3677 -0.1421
31.450 3.2967 -0.3691 -0.1385
31.500 3.2782 -0.3706 -0.1348
31.550 3.2596 -0.3721 -0.1311
31.600 3.2410 -0.3736 -0.1273
31.650 3.2223 -0.3752 -0.1234
31.700 3.2035 -0.3767 -0.1195
31.750 3.1846 -0.3783 -0.1155
31.800 3.1657 -0.3798 -0.1115
31.850 3.1466 -0.3814 -0.1074
31.900 3.1275 -0.3830 -0.1032
31.950 3.1083 -0.3846 -0.0990
32.000 3.0891 -0.3863 -0.0947
32.050 3.0697 -0.3879 -0.0903
32.100 3.0503 -0.3896 -0.0859
32.150 3.0307 -0.3913 -0.0813
32.200 3.0111 -0.3930 -0.0768
32.250 2.9914 -0.3947 -0.0721
32.300 2.9717 -0.3964 -0.0673
32.350 2.9518 -0.3982 -0.0625
32.400 2.9318 -0.4000 -0.0576
32.450 2.9118 -0.4018 -0.0526
32.500 2.8917 -0.4036 -0.0475
32.550 2.8714 -0.4054 -0.0423
32.600 2.8511 -0.4072 -0.0370
32.650 2.8307 -0.4091 -0.0316
32.700 2.8102 -0.4110 -0.0261
32.750 2.7896 -0.4128 -0.0205
32.800 2.7689 -0.4148 -0.0148
32.850 2.7481 -0.4167 -0.0090
32.900 2.7273 -0.4186 -0.0030
32.950 2.7063 -0.4206 0.0030
33.000 2.6852 -0.4226 0.0090
33.050 2.6640 -0.4246 0.0150
33.100 2.6427 -0.4266 0.0209
33.150 2.6214 -0.4286 0.0268
33.200 2.5999 -0.4307 0.0327
33.250 2.5783 -0.4328 0.0385
33.300 2.5566 -0.4349 0.0442
33.350 2.5348 -0.4370 0.0499
33.400 2.5129 -0.4391 0.0556
33.450 2.4909 -0.4412 0.0613
33.500 2.4688 -0.4434 0.0669
33.550 2.4466 -0.4456 0.0724
33.600 2.4242 -0.4477 0.0780
33.650 2.4018 -0.4500 0.0834
33.700 2.3792 -0.4522 0.0889
33.750 2.3566 -0.4544 0.0943
33.800 2.3338 -0.4567 0.0997
33.850 2.3109 -0.4589 0.1050
33.900 2.2879 -0.4612 0.1103
33.950 2.2648 -0.4635 0.1156
34.000 2.2415 -0.4658 0.1208
34.050 2.2182 -0.4681 0.1260
34.100 2.1947 -0.4704 0.1312
34.150 2.1712 -0.4728 0.1363
34.200 2.1475 -0.4751 0.1413
34.250 2.1236 -0.4775 0.1464
34.300 2.0997 -0.4798 0.1514
34.350 2.0757 -0.4822 0.1563
34.400 2.0515 -0.4845 0.1613
34.450 2.0272 -0.4869 0.1661
34.500 2.0028 -0.4892 0.1710
34.550 1.9783 -0.4916 0.1758
34.600 1.9536 -0.4939 0.1805
34.650 1.9289 -0.4963 0.1852
34.700 1.9040 -0.4986 0.1899
34.750 1.8790 -0.5009 0.1945
34.800 1.8539 -0.5032 0.1991
34.850 1.8287 -0.5055 0.2036
34.900 1.8034 -0.5078 0.2081
34.950 1.7779 -0.5100 0.2125
35.000 1.7524 -0.5122 0.2169
35.050 1.7267 -0.5144 0.2212
35.100 1.7009 -0.5165 0.2255
35.150 1.6750 -0.5186 0.2297
35.200 1.6491 -0.5207 0.2338
35.250 1.6230 -0.5227 0.2379
35.300 1.5968 -0.5246 0.2419
35.350 1.5705 -0.5265 0.2459
35.400 1.5441 -0.5283 0.2497
35.450 1.5177 -0.5301 0.2535
35.500 1.4911 -0.5317 0.2573
35.550 1.4645 -0.5333 0.2609
35.600 1.4378 -0.5348 0.2645
35.650 1.4110 -0.5361 0.2679
35.700 1.3842 -0.5374 0.2713
35.750 1.3573 -0.5385 0.2746
35.800 1.3304 -0.5396 0.2778
35.850 1.3034 -0.5404 0.2809
35.900 1.2763 -0.5412 0.2839
35.950 1.2492 -0.5418 0.2868
36.000 1.2221 -0.5422 0.2895
36.050 1.1950 -0.5424 0.2922
36.100 1.1679 -0.5425 0.2947
36.150 1.1408 -0.5424 0.2971
36.200 1.1137 -0.5420 0.2994
36.250 1.0866 -0.5415 0.3015
36.300 1.0595 -0.5407 0.3034
36.350 1.0325 -0.5397 0.3053
36.400 1.0056 -0.5384 0.3069
36.450 0.9787 -0.5369 0.3084
36.500 0.9519 -0.5351 0.3098
36.550 0.9252 -0.5330 0.3110
36.600 0.8986 -0.5307 0.3120
36.650 0.8721 -0.5280 0.3128
36.700 0.8458 -0.5250 0.3134
36.750 0.8196 -0.5218 0.3138
36.800 0.7936 -0.5181 0.3140
36.850 0.7678 -0.5142 0.3141
36.900 0.7422 -0.5099 0.3139
36.950 0.7168 -0.5053 0.3135
37.000 0.6917 -0.5004 0.3129
37.050 0.6668 -0.4950 0.3121
37.100 0.6422 -0.4894 0.3110
37.150 0.6179 -0.4834 0.3097
37.200 0.5938 -0.4770 0.3082
37.250 0.5702 -0.4703 0.3065
37.300 0.5468 -0.4633 0.3045
37.350 0.5238 -0.4559 0.3022
37.400 0.5012 -0.4482 0.2998
37.450 0.4790 -0.4401 0.2971
37.500 0.4572 -0.4318 0.2942
37.550 0.4358 -0.4232 0.2910
37.600 0.4149 -0.4142 0.2876
37.650 0.3944 -0.4050 0.2839
37.700 0.3744 -0.3956 0.2801
37.750 0.3549 -0.3859 0.2760
37.800 0.3358 -0.3760 0.2717
37.850 0.3173 -0.3659 0.2672
37.900 0.2992 -0.3557 0.2624
37.950 0.2817 -0.3453 0.2575
38.000 0.2647 -0.3347 0.2524
38.050 0.2482 -0.3241 0.2471
38.100 0.2323 -0.3133 0.2416
38.150 0.2169 -0.3025 0.2359
38.200 0.2020 -0.2917 0.2301
38.250 0.1877 -0.2809 0.2241
38.300 0.1740 -0.2700 0.2180
38.350 0.1607 -0.2592 0.2118
38.400 0.1480 -0.2485 0.2055
38.450 0.1359 -0.2379 0.1991
38.500 0.1242 -0.2273 0.1926
38.550 0.1131 -0.2169 0.1860
38.600 0.1026 -0.2066 0.1794
38.650 0.0925 -0.1964 0.1727
38.700 0.0829 -0.1864 0.1660
38.750 0.0738 -0.1767 0.1593
38.800 0.0652 -0.1671 0.1526
38.850 0.0571 -0.1577 0.1459
38.900 0.0495 -0.1486 0.1392
38.950 0.0423 -0.1397 0.1326
39.000 0.0355 -0.1310 0.1260
39.050 0.0292 -0.1227 0.1195
39.100 0.0232 -0.1145 0.1131
39.150 0.0177 -0.1067 0.1068
39.200 0.0126 -0.0991 0.1006
39.250 0.0078 -0.0918 0.0944
39.300 0.0034 -0.0848 0.0885
39.350 -0.0007 -0.0780 0.0826
39.400 -0.0044 -0.0715 0.0769
39.450 -0.0079 -0.0653 0.0713
39.500 -0.0110 -0.0594 0.0659
39.550 -0.0138 -0.0538 0.0607
39.600 -0.0164 -0.0484 0.0556
39.650 -0.0187 -0.0433 0.0507
39.700 -0.0207 -0.0385 0.0460
39.750 -0.0225 -0.0339 0.0415
39.800 -0.0241 -0.0296 0.0372
39.850 -0.0255 -0.0255 0.0330
39.900 -0.0267 -0.0217 0.0291
39.950 -0.0276 -0.0181 0.0253


==> figs/vdp_ts_QPA.dat <==
t x1 x2 u
0.000 9.8000 0.0000 -1.1051
0.050 9.7673 -1.2149 -2.2150
0.100 9.6980 -1.1055 -2.1466
0.150 9.6323 -1.4024 -2.4567
0.200 9.3115 -1.7484 0.0000
0.250 9.2686 -1.1094 -2.1310
0.300 9.2012 -1.6425 0.0000
0.350 9.1398 -0.6472 -1.8586
0.400 9.1002 -0.2407 -1.5214
0.450 9.0555 -1.3119 -2.3867
0.500 9.0209 4.3221 0.0000
0.550 9.0686 -0.1523 -1.4011
0.600 9.0262 -1.4453 2.0376
0.650 8.9599 -1.1412 -2.1476
0.700 8.8779 -1.4472 1.5302
0.750 8.8128 -1.3366 -2.7434
0.800 8.7552 -1.3813 2.4314
0.850 8.6788 -3.4410 0.0000
0.900 8.6115 -0.9559 -2.0047
0.950 8.5492 -1.6066 0.0000
1.000 8.4898 -1.1736 -2.2059
1.050 8.4405 -1.0350 -2.0542
1.100 8.4153 -0.5830 -1.7622
1.150 8.3556 -0.8270 -1.9100
1.200 8.3671 0.2033 0.0000
1.250 8.3524 -0.8933 -1.9511
1.300 8.3478 -0.3488 -1.5758
1.350 8.3252 -0.4059 -1.6238
1.400 8.2770 -1.3549 1.5445
1.450 8.2074 -3.6290 0.0000
1.500 8.1791 0.8124 0.0000
1.550 8.1825 -0.4488 -1.6469
1.600 8.1459 -1.1784 -2.2965
1.650 8.0703 -1.3954 0.0000
1.700 8.0371 -1.0264 -2.0444
1.750 7.9338 -1.2418 2.6717
1.800 7.8791 -1.1364 -2.2591
1.850 7.8539 -0.6750 -1.7792
1.900 7.9390 0.7013 0.0000
1.950 7.9411 -0.4507 -1.6288
2.000 7.8904 -1.0851 -2.1317
2.050 7.8926 -0.2843 -1.4766
2.100 7.8576 -1.7623 0.0000
2.150 7.6798 -1.2784 1.2098
2.200 7.5912 -0.5916 -1.7029
2.250 7.5343 -3.3336 0.0000
2.300 7.4594 -0.9508 -1.9727
2.350 7.4145 -1.0890 -2.3018
2.400 7.3448 -1.1887 1.8909
2.450 7.2803 -1.6920 0.0000
2.500 7.2492 0.0259 -0.9141
2.550 7.2268 -1.1185 3.4919
2.600 7.2473 -0.1265 -1.2303
2.650 7.2027 -1.5144 0.0000
2.700 7.1664 0.2440 0.0000
2.750 7.1578 -0.6464 -1.7079
2.800 7.1087 -1.0311 -2.2068
2.850 7.0599 -0.6448 -1.6996
2.900 7.0301 -0.6647 -1.7121
2.950 6.9725 -3.0980 0.0000
3.000 6.8977 -1.1664 1.0857
3.050 6.8481 -1.0571 -4.0169
3.100 6.6497 -1.2041 0.0000
3.150 6.5987 -0.9313 -2.0509
3.200 6.5453 -1.0475 2.0881
3.250 6.4934 -0.9132 -2.0285
3.300 6.6811 1.7490 0.0000
3.350 6.7120 0.0331 -0.8694
3.400 6.6891 -1.9534 0.0000
3.450 6.6443 -0.8292 -1.8458
3.500 6.5883 -1.0601 1.9990
3.550 6.5103 -1.1716 0.0000
3.600 6.7505 1.9204 0.0000
3.650 6.7842 0.0490 -0.8235
3.700 6.7648 -0.9836 -2.1839
3.750 6.7041 -1.1938 0.0000
3.800 6.6608 -0.8468 -1.8684
3.850 6.5655 -1.0650 1.8749
3.900 6.4339 -3.3361 0.0000
3.950 6.3577 -0.8129 -1.8353
4.000 6.3686 0.3547 0.0000
4.050 6.3674 -0.4088 -1.4592
4.100 6.3244 -0.9245 -2.1675
4.150 6.2948 -0.2073 -1.2559
4.200 6.2589 -0.9594 -2.9048
4.250 6.2096 -0.6287 -1.6300
4.300 6.1581 -0.6067 -1.6074
4.350 6.2781 1.2613 0.0000
4.400 6.3014 0.0049 -0.9207
4.450 6.2807 -0.8083 -1.8333
4.500 6.5009 1.6443 0.0000
4.550 6.5309 0.0469 -0.8209
4.600 6.5123 -0.9515 -2.1836
4.650 6.4762 -0.5674 -1.5972
4.700 6.4254 0.1888 0.0000
4.750 6.4164 -0.6139 -1.6304
4.800 6.3541 -1.0696 1.3544
4.850 6.3444 0.0926 -0.6532
4.900 6.3297 -0.8114 -1.8348
4.950 6.2426 -1.0639 1.1721
5.000 6.5505 6.5390 0.0000
5.050 6.6811 0.6230 0.0000
5.100 6.6869 -0.2824 -1.3720
5.150 6.6572 -0.6568 -1.6811
5.200 6.7814 1.0955 0.0000
5.250 6.7979 -0.1259 -1.1940
5.300 6.7654 -1.2830 0.0000
5.350 6.7066 -1.1335 1.1824
5.400 6.6557 -1.0078 -2.5542
5.450 6.6087 -1.0869 1.6720
5.500 6.5416 -2.7168 0.0000
5.550 6.4744 -1.4596 0.0000
5.600 6.4531 0.0017 -0.9371
5.650 6.4314 -0.9595 -2.3322
5.700 6.3808 -0.9183 -2.0966
5.750 6.3396 -0.6134 -1.6249
5.800 6.2979 0.1674 -0.1108
5.850 6.2881 -0.6326 -1.6380
5.900 6.2467 -1.0263 1.7065
5.950 6.2260 -0.0850 -1.0858
6.000 6.2108 0.1130 -0.5607
6.050 6.1978 -0.7332 -1.7340
6.100 6.1778 0.0181 -0.8824
6.150 6.1580 -1.1015 0.0000
6.200 6.1062 -1.0401 1.2206
6.250 6.0031 -1.9597 0.0000
6.300 5.9542 0.2311 0.0000
6.350 5.9491 -0.4808 -1.4838
6.400 5.9068 -1.0415 0.4616
6.450 5.8182 -1.2383 0.0000
6.500 5.6234 -7.0930 0.0000
6.550 5.4344 -1.7810 0.0000
6.600 5.4086 0.7652 0.0000
6.650 5.4243 -0.0116 -0.8972
6.700 5.4036 -1.0889 0.0000
6.750 5.3706 -0.5256 -1.4827
6.800 5.3358 -0.5391 -1.4949
6.850 5.2766 -0.9713 0.0000
6.900 5.2291 -0.8356 2.0685
6.950 5.1876 -1.6440 0.0000
7.000 5.0434 -4.2235 0.0000
7.050 4.9159 -1.4382 0.0000
7.100 4.8671 -0.8235 1.4502
7.150 4.8563 0.1683 -0.3555
7.200 4.8511 -0.4198 -1.3380
7.250 4.8358 -0.3323 -1.2468
7.300 4.8268 -0.2009 -1.1076
7.350 4.6953 -4.2044 0.0000
7.400 4.5598 -1.6675 0.0000
7.450 4.5027 -0.7049 2.4669
7.500 4.4719 -1.0802 0.0000
7.550 4.4414 -0.4088 -1.2973
7.600 4.4066 -0.7346 1.5759
7.650 4.3498 -0.8501 0.0000
7.700 4.4315 3.0723 0.0000
7.750 4.5265 1.0359 0.0000
7.800 4.5554 0.2432 0.0000
7.850 4.5554 -0.2677 -1.1524
7.900 4.5253 -0.7656 1.4594
7.950 4.4690 -1.6759 0.0000
8.000 4.4105 -0.7845 1.0937
8.050 4.4189 1.1453 0.0000
8.100 4.4520 0.3054 0.0000
8.150 4.4555 -0.1788 -1.0442
8.200 4.4296 -1.1243 0.0000
8.250 4.3903 -0.6437 -1.9700
8.300 4.3614 -0.4023 -1.2845
8.350 4.3252 -0.7813 0.9897
8.400 4.2764 -0.7566 1.1493
8.450 4.2115 -1.0379 0.0000
8.500 4.1647 -0.8726 0.0000
8.550 4.1280 -0.9110 0.0000
8.600 4.0881 -0.3948 -1.2603
8.650 4.0536 -0.6912 1.4042
8.700 4.0023 -0.8110 0.0000
8.750 3.9718 -0.1896 -1.0048
8.800 3.9463 -0.6986 1.1724
8.850 3.8952 -0.9905 0.0000
8.900 3.8596 -0.3838 -1.2358
8.950 3.8251 -0.7185 0.8283
9.000 3.7978 -0.7116 0.8512
9.050 3.7857 0.3964 0.0000
9.100 3.7955 0.0013 -0.7420
9.150 3.7829 -0.5582 -1.9410
9.200 3.7453 -0.7211 0.6851
9.250 3.7546 0.2919 0.0000
9.300 3.7596 -0.1024 -0.8777
9.350 3.7278 -1.3308 0.0000
9.400 3.6748 -0.8429 0.0000
9.450 3.6432 -0.4280 -1.3240
9.500 3.6147 -0.5664 2.3479
9.550 3.6031 -0.1955 -0.9717
9.600 3.5750 -0.6575 0.9909
9.650 3.5420 -0.7785 0.0000
9.700 3.5183 -0.3824 -1.2328
9.750 3.4867 -0.6785 0.7073
9.800 3.5714 1.5590 0.0000
9.850 3.6264 0.7212 0.0000
9.900 3.6496 0.2545 -0.1137
9.950 3.6530 -0.1356 -0.9060
10.000 3.6264 -0.8120 0.0000
10.050 3.5936 -0.6881 0.7700
10.100 3.7806 3.3243 0.0000
10.150 3.8973 1.5291 0.0000
10.200 3.9479 0.6039 0.0000
10.250 3.9653 0.1344 -0.5010
10.300 3.9609 -0.3477 -1.1904
10.350 3.9028 -1.1237 0.0000
10.400 3.8593 -0.5142 -1.5420
10.450 3.8119 -0.7712 0.0616
10.500 3.7822 -0.8219 0.0000
10.550 3.7489 -0.5804 3.1619
10.600 3.7676 0.1690 -0.4105
10.650 3.7658 -0.2666 -1.0735
10.700 3.7314 -0.7855 0.0000
10.750 3.7089 -0.5619 -2.2722
10.800 3.6614 -1.7273 0.0000
10.850 3.5931 -1.0775 0.0000
10.900 3.5487 -0.7337 0.1644
10.950 3.4966 -2.9160 0.0000
11.000 3.3806 -1.8327 0.0000
11.050 3.3054 -1.2339 0.0000
11.100 3.2531 -0.8878 0.0000
11.150 3.2143 -0.6793 0.3200
11.200 3.0112 -5.1801 0.0000
11.250 2.7926 -3.7013 0.0000
11.300 2.6314 -2.8125 0.0000
11.350 2.5061 -2.2391 0.0000
11.400 2.4045 -1.8505 0.0000
11.450 2.3192 -1.5779 0.0000
11.500 2.2454 -1.3816 0.0000
11.550 2.1801 -1.2378 0.0000
11.600 2.1210 -1.1311 0.0000
11.650 2.0666 -1.0514 0.0000
11.700 2.0156 -0.9919 0.0000
11.750 1.9671 -0.9478 0.0000
11.800 1.9206 -0.9157 0.0000
11.850 1.8754 -0.8930 0.0000
11.900 1.8311 -0.8779 0.0000
11.950 1.7875 -0.8691 0.0000
12.000 1.7441 -0.8656 0.0000
12.050 1.7009 -0.8666 0.0000
12.100 1.6574 -0.8715 0.0000
12.150 1.6136 -0.8800 0.0000
12.200 1.5694 -0.8917 0.0000
12.250 1.5244 -0.9064 0.0000
12.300 1.4787 -0.9241 0.0000
12.350 1.4320 -0.9446 0.0000
12.400 1.3842 -0.9680 0.0000
12.450 1.3351 -0.9944 0.0000
12.500 1.2847 -1.0238 0.0000
12.550 1.2327 -1.0563 0.0000
12.600 1.1790 -1.0922 0.0000
12.650 1.1234 -1.1311 0.0247
12.700 1.0659 -1.1679 0.0796
12.750 1.0067 -1.2016 0.1308
12.800 0.9458 -1.2318 0.1780
12.850 0.8836 -1.2584 0.2209
12.900 0.8200 -1.2814 0.2596
12.950 0.7555 -1.3006 0.2941
13.000 0.6901 -1.3159 0.3246
13.050 0.6240 -1.3274 0.3512
13.100 0.5574 -1.3349 0.3741
13.150 0.4905 -1.3384 0.3935
13.200 0.4236 -1.3381 0.4095
13.250 0.3568 -1.3338 0.4224
13.300 0.2903 -1.3257 0.4321
13.350 0.2243 -1.3138 0.4390
13.400 0.1590 -1.2982 0.4432
13.450 0.0945 -1.2788 0.4447
13.500 0.0311 -1.2560 0.4438
13.550 -0.0310 -1.2296 0.4407
13.600 -0.0918 -1.1999 0.4353
13.650 -0.1509 -1.1670 0.4281
13.700 -0.2084 -1.1309 0.4190
13.750 -0.2640 -1.0919 0.4084
13.800 -0.3176 -1.0501 0.3963
13.850 -0.3690 -1.0056 0.3830
13.900 -0.4181 -0.9586 0.3688
13.950 -0.4648 -0.9092 0.3538
14.000 -0.5089 -0.8576 0.3384
14.050 -0.5505 -0.8039 0.3227
14.100 -0.5893 -0.7484 0.3071
14.150 -0.6253 -0.6911 0.2918
14.200 -0.6584 -0.6322 0.2771
14.250 -0.6885 -0.5718 0.2633
14.300 -0.7155 -0.5101 0.2507
14.350 -0.7395 -0.4471 0.2395
14.400 -0.7602 -0.3828 0.2302
14.450 -0.7777 -0.3173 0.2233
14.500 -0.7919 -0.2503 0.2197
14.550 -0.8027 -0.1814 0.2212
14.600 -0.8100 -0.1095 0.2320
14.650 -0.8136 -0.0320 0.2664
14.700 -0.8130 0.0643 0.4328
14.750 -0.8109 0.0303 0.3396
14.800 -0.8091 0.0086 0.3048
14.850 -0.8058 0.1103 0.8843
14.900 -0.7996 0.1349 -0.9471
14.950 -0.7944 0.0527 0.3910
15.000 -0.7889 0.1534 -0.5691
15.050 -0.7750 0.3086 -0.1734
15.100 -0.7591 0.3300 -0.1625
15.150 -0.7420 0.3529 -0.1555
15.200 -0.7238 0.3768 -0.1520
15.250 -0.7043 0.4012 -0.1516
15.300 -0.6836 0.4256 -0.1538
15.350 -0.6618 0.4496 -0.1580
15.400 -0.6387 0.4730 -0.1638
15.450 -0.6145 0.4956 -0.1708
15.500 -0.5892 0.5171 -0.1787
15.550 -0.5628 0.5373 -0.1871
15.600 -0.5354 0.5562 -0.1959
15.650 -0.5072 0.5735 -0.2047
15.700 -0.4781 0.5892 -0.2134
15.750 -0.4483 0.6033 -0.2219
15.800 -0.4178 0.6156 -0.2300
15.850 -0.3868 0.6260 -0.2375
15.900 -0.3553 0.6347 -0.2445
15.950 -0.3233 0.6414 -0.2508
16.000 -0.2911 0.6463 -0.2564
16.050 -0.2587 0.6492 -0.2612
16.100 -0.2262 0.6503 -0.2652
16.150 -0.1938 0.6494 -0.2684
16.200 -0.1613 0.6466 -0.2707
16.250 -0.1291 0.6420 -0.2722
16.300 -0.0972 0.6355 -0.2728
16.350 -0.0656 0.6273 -0.2726
16.400 -0.0345 0.6172 -0.2716
16.450 -0.0039 0.6055 -0.2698
16.500 0.0260 0.5921 -0.2672
16.550 0.0553 0.5771 -0.2639
16.600 0.0837 0.5605 -0.2599
16.650 0.1113 0.5425 -0.2552
16.700 0.1379 0.5230 -0.2499
16.750 0.1636 0.5022 -0.2441
16.800 0.1881 0.4801 -0.2377
16.850 0.2116 0.4568 -0.2309
16.900 0.2338 0.4325 -0.2237
16.950 0.2548 0.4070 -0.2160
17.000 0.2745 0.3806 -0.2081
17.050 0.2929 0.3533 -0.1999
17.100 0.3098 0.3252 -0.1916
17.150 0.3254 0.2963 -0.1831
17.200 0.3394 0.2667 -0.1745
17.250 0.3520 0.2365 -0.1660
17.300 0.3631 0.2057 -0.1578
17.350 0.3726 0.1743 -0.1500
17.400 0.3805 0.1422 -0.1430
17.450 0.3868 0.1093 -0.1375
17.500 0.3914 0.0754 -0.1350
17.550 0.3943 0.0397 -0.1397
17.600 0.3953 0.0002 -0.1680
17.650 0.3940 -0.0554 -0.7061
17.700 0.3898 -0.0854 0.2686
17.750 0.3864 -0.0549 -0.7388
17.800 0.3828 -0.1238 0.1380
17.850 0.3765 -0.1303 0.1277
17.900 0.3698 -0.1383 0.1188
17.950 0.3626 -0.1476 0.1120
18.000 0.3550 -0.1579 0.1073
18.050 0.3468 -0.1688 0.1045
18.100 0.3381 -0.1801 0.1035
18.150 0.3288 -0.1916 0.1038
18.200 0.3189 -0.2031 0.1052
18.250 0.3085 -0.2143 0.1073
18.300 0.2975 -0.2252 0.1100
18.350 0.2860 -0.2357 0.1132
18.400 0.2739 -0.2457 0.1165
18.450 0.2614 -0.2550 0.1201
18.500 0.2485 -0.2637 0.1236
18.550 0.2351 -0.2717 0.1271
18.600 0.2213 -0.2789 0.1305
18.650 0.2072 -0.2853 0.1337
18.700 0.1928 -0.2908 0.1367
18.750 0.1781 -0.2956 0.1395
18.800 0.1632 -0.2994 0.1420
18.850 0.1482 -0.3023 0.1442
18.900 0.1330 -0.3044 0.1461
18.950 0.1178 -0.3055 0.1477
19.000 0.1025 -0.3058 0.1489
19.050 0.0872 -0.3052 0.1497
19.100 0.0720 -0.3036 0.1502
19.150 0.0569 -0.3012 0.1504
19.200 0.0419 -0.2980 0.1501
19.250 0.0271 -0.2939 0.1496
19.300 0.0125 -0.2890 0.1486
19.350 -0.0018 -0.2832 0.1473
19.400 -0.0158 -0.2767 0.1457
19.450 -0.0295 -0.2695 0.1437
19.500 -0.0427 -0.2615 0.1414
19.550 -0.0556 -0.2528 0.1387
19.600 -0.0680 -0.2435 0.1358
19.650 -0.0799 -0.2336 0.1326
19.700 -0.0914 -0.2231 0.1291
19.750 -0.1022 -0.2120 0.1253
19.800 -0.1126 -0.2004 0.1213
19.850 -0.1223 -0.1883 0.1171
19.900 -0.1314 -0.1757 0.1127
19.950 -0.1398 -0.1628 0.1081
20.000 -0.1476 -0.1495 0.1033
20.050 -0.1548 -0.1358 0.0984
20.100 -0.1612 -0.1218 0.0935
20.150 -0.1670 -0.1075 0.0886
20.200 -0.1720 -0.0930 0.0837
20.250 -0.1763 -0.0781 0.0790
20.300 -0.1798 -0.0629 0.0749
20.350 -0.1825 -0.0474 0.0716
20.400 -0.1845 -0.0313 0.0703
20.450 -0.1857 -0.0142 0.0739
20.500 -0.1859 0.0054 0.0984
20.550 -0.1849 0.0439 -0.1223
20.600 -0.1829 0.0325 -0.3239
20.650 -0.1813 0.0301 -0.5008
20.700 -0.1797 0.0219 0.2544
20.750 -0.1775 0.0490 -0.0885
20.800 -0.1750 0.0492 -0.0852
20.850 -0.1726 0.0497 -0.0810
20.900 -0.1700 0.0508 -0.0760
20.950 -0.1675 0.0525 -0.0706
21.000 -0.1648 0.0550 -0.0651
21.050 -0.1620 0.0581 -0.0603
21.100 -0.1590 0.0619 -0.0564
21.150 -0.1558 0.0662 -0.0536
21.200 -0.1523 0.0708 -0.0518
21.250 -0.1487 0.0756 -0.0509
21.300 -0.1448 0.0806 -0.0508
21.350 -0.1406 0.0855 -0.0512
21.400 -0.1362 0.0905 -0.0520
21.450 -0.1316 0.0953 -0.0532
21.500 -0.1267 0.1000 -0.0546
21.550 -0.1216 0.1044 -0.0561
21.600 -0.1163 0.1086 -0.0577
21.650 -0.1107 0.1125 -0.0593
21.700 -0.1050 0.1161 -0.0609
21.750 -0.0991 0.1194 -0.0625
21.800 -0.0931 0.1224 -0.0640
21.850 -0.0869 0.1250 -0.0654
21.900 -0.0806 0.1272 -0.0667
21.950 -0.0742 0.1291 -0.0679
22.000 -0.0677 0.1306 -0.0689
22.050 -0.0611 0.1317 -0.0698
22.100 -0.0545 0.1324 -0.0705
22.150 -0.0479 0.1327 -0.0711
22.200 -0.0413 0.1326 -0.0715
22.250 -0.0346 0.1321 -0.0718
22.300 -0.0280 0.1313 -0.0719
22.350 -0.0215 0.1301 -0.0718
22.400 -0.0150 0.1285 -0.0715
22.450 -0.0087 0.1265 -0.0711
22.500 -0.0024 0.1242 -0.0705
22.550 0.0037 0.1216 -0.0697
22.600 0.0097 0.1186 -0.0688
22.650 0.0156 0.1153 -0.0677
22.700 0.0213 0.1117 -0.0665
22.750 0.0268 0.1078 -0.0651
22.800 0.0320 0.1036 -0.0636
22.850 0.0371 0.0992 -0.0619
22.900 0.0420 0.0945 -0.0601
22.950 0.0466 0.0896 -0.0582
23.000 0.0509 0.0844 -0.0562
23.050 0.0550 0.0791 -0.0541
23.100 0.0588 0.0736 -0.0518
23.150 0.0623 0.0679 -0.0495
23.200 0.0656 0.0620 -0.0472
23.250 0.0685 0.0560 -0.0447
23.300 0.0712 0.0499 -0.0423
23.350 0.0735 0.0436 -0.0399
23.400 0.0756 0.0372 -0.0376
23.450 0.0773 0.0307 -0.0354
23.500 0.0786 0.0241 -0.0335
23.550 0.0797 0.0172 -0.0322
23.600 0.0803 0.0100 -0.0324
23.650 0.0807 0.0023 -0.0368
23.700 0.0805 -0.0079 -0.0837
23.750 0.0798 -0.0113 -0.2657
23.800 0.0793 -0.0140 0.1743
23.850 0.0786 -0.0168 0.0758
23.900 0.0779 -0.0148 0.1160
23.950 0.0772 -0.0134 0.1964
24.000 0.0766 -0.0152 0.0950
24.050 0.0760 -0.0134 0.1738
24.100 0.0754 -0.0118 0.5002
24.150 0.0747 -0.0136 0.1379
24.200 0.0741 -0.0094 -0.1406
24.250 0.0735 -0.0128 0.1786
24.300 0.0728 -0.0147 0.0863
24.350 0.0722 -0.0089 -0.1250
24.400 0.0716 -0.0104 -0.3092
24.450 0.0710 -0.0121 0.2080
24.500 0.0704 -0.0125 0.1499
24.550 0.0698 -0.0111 0.4132
24.600 0.0692 -0.0125 0.1361
24.650 0.0687 -0.0091 -0.1559
24.700 0.0682 -0.0080 -0.1014
24.750 0.0676 -0.0117 0.1793
24.800 0.0671 -0.0127 0.1028
24.850 0.0665 -0.0125 0.1058
24.900 0.0660 -0.0108 0.2748
24.950 0.0655 -0.0115 0.1572
25.000 0.0650 -0.0110 0.2079
25.050 0.0644 -0.0113 0.1544
25.100 0.0639 -0.0124 0.0889
25.150 0.0634 -0.0084 -0.1469
25.200 0.0628 -0.0119 0.0993
25.250 0.0623 -0.0100 0.3228
25.300 0.0618 -0.0067 -0.0778
25.350 0.0613 -0.0095 0.1617
25.400 0.0608 -0.0083 -0.1713
25.450 0.0603 -0.0081 -0.1515
25.500 0.0598 -0.0084 -0.1974
25.550 0.0593 -0.0076 -0.1223
25.600 0.0588 -0.0092 0.3117
25.650 0.0584 -0.0106 0.1160
25.700 0.0579 -0.0083 -0.2300
25.750 0.0574 -0.0086 -0.3341
25.800 0.0570 -0.0094 0.2276
25.850 0.0565 -0.0106 0.0955
25.900 0.0561 -0.0087 0.0892
25.950 0.0556 -0.0083 -0.3117
26.000 0.0552 -0.0087 0.3338
26.050 0.0547 -0.0081 -0.2983
26.100 0.0543 -0.0093 0.1544
26.150 0.0539 -0.0075 -0.1689
26.200 0.0534 -0.0076 -0.2054
26.250 0.0530 -0.0094 0.1187
26.300 0.0525 -0.0081 -0.1206
26.350 0.0521 -0.0101 0.0747
26.400 0.0517 -0.0084 0.2346
26.450 0.0513 -0.0074 -0.2072
26.500 0.0508 -0.0076 -0.2941
26.550 0.0504 -0.0073 -0.2207
26.600 0.0500 -0.0075 -0.2910
26.650 0.0496 -0.0092 0.0896
26.700 0.0492 -0.0078 0.2739
26.750 0.0488 -0.0087 0.1108
26.800 0.0484 -0.0086 0.1077
26.850 0.0480 -0.0076 0.2729
26.900 0.0476 -0.0086 0.1000
26.950 0.0472 -0.0069 -0.2165
27.000 0.0468 -0.0072 -0.2061
27.050 0.0464 -0.0085 0.0893
27.100 0.0461 -0.0071 -0.0947
27.150 0.0457 -0.0083 0.0885
27.200 0.0454 -0.0070 -0.0953
27.250 0.0450 -0.0077 0.1276
27.300 0.0447 -0.0066 -0.2349
27.350 0.0443 -0.0081 0.0841
27.400 0.0439 -0.0075 0.1268
27.450 0.0436 -0.0080 0.0834
27.500 0.0432 -0.0068 0.1840
27.550 0.0429 -0.0064 -0.2305
27.600 0.0425 -0.0060 -0.1448
27.650 0.0422 -0.0073 0.1156
27.700 0.0419 -0.0066 0.2179
27.750 0.0415 -0.0063 -0.1924
27.800 0.0412 -0.0064 0.0345
27.850 0.0409 -0.0058 -0.1488
27.900 0.0406 -0.0065 0.2106
27.950 0.0402 -0.0073 0.0837
28.000 0.0399 -0.0063 0.1780
28.050 0.0396 -0.0071 0.0874
28.100 0.0393 -0.0071 0.0832
28.150 0.0390 -0.0062 0.1955
28.200 0.0387 -0.0067 0.1099
28.250 0.0384 -0.0054 -0.1299
28.300 0.0381 -0.0064 0.1369
28.350 0.0377 -0.0067 0.0891
28.400 0.0374 -0.0067 0.0803
28.450 0.0371 -0.0061 0.1458
28.500 0.0368 -0.0061 0.1440
28.550 0.0365 -0.0057 0.1432
28.600 0.0362 -0.0057 0.1089
28.650 0.0359 -0.0061 0.1124
28.700 0.0356 -0.0062 0.0977
28.750 0.0353 -0.0057 0.1681
28.800 0.0350 -0.0061 0.0925
28.850 0.0347 -0.0060 0.0917
28.900 0.0345 -0.0055 0.1617
28.950 0.0342 -0.0059 0.1001
29.000 0.0339 -0.0053 0.1166
29.050 0.0336 -0.0058 0.0931
29.100 0.0333 -0.0053 0.1501
29.150 0.0331 -0.0049 -0.1506
29.200 0.0328 -0.0057 0.0917
29.250 0.0325 -0.0056 0.0961
29.300 0.0323 -0.0055 0.0926
29.350 0.0320 -0.0055 0.0904
29.400 0.0318 -0.0053 0.1069
29.450 0.0315 -0.0055 0.0799
29.500 0.0312 -0.0053 0.1036
29.550 0.0310 -0.0053 0.0857
29.600 0.0307 -0.0053 0.0840
29.650 0.0304 -0.0053 0.0828
29.700 0.0302 -0.0052 0.0824
29.750 0.0299 -0.0048 0.1258
29.800 0.0297 -0.0051 0.0806
29.850 0.0294 -0.0049 0.1094
29.900 0.0292 -0.0047 0.1219
29.950 0.0290 -0.0050 0.0796
30.000 0.0287 -0.0051 0.0666
30.050 0.0285 -0.0044 0.0471
30.100 0.0283 -0.0048 0.0896
30.150 0.0280 -0.0044 0.0591
30.200 0.0278 -0.0046 0.1054
30.250 0.0276 -0.0043 0.0003
30.300 0.0274 -0.0043 0.0953
30.350 0.0272 -0.0048 0.0617
30.400 0.0269 -0.0043 0.1030
30.450 0.0267 -0.0040 -0.0996
30.500 0.0265 -0.0046 0.0700
30.550 0.0263 -0.0040 -0.0213
30.600 0.0261 -0.0045 0.0701
30.650 0.0259 -0.0044 0.0791
30.700 0.0257 -0.0045 0.0599
30.750 0.0254 -0.0044 0.0670
30.800 0.0252 -0.0040 0.0719
30.850 0.0250 -0.0043 0.0674
30.900 0.0248 -0.0043 0.0687
30.950 0.0246 -0.0038 -0.0148
31.000 0.0245 -0.0042 0.0686
31.050 0.0243 -0.0036 -0.0859
31.100 0.0241 -0.0040 0.0755
31.150 0.0239 -0.0037 0.0162
31.200 0.0237 -0.0036 -0.0364
31.250 0.0235 -0.0035 -0.0715
31.300 0.0233 -0.0040 0.0630
31.350 0.0231 -0.0040 0.0628
31.400 0.0229 -0.0040 0.0587
31.450 0.0228 -0.0036 0.0306
31.500 0.0226 -0.0036 0.0679
31.550 0.0224 -0.0039 0.0599
31.600 0.0222 -0.0034 -0.0004
31.650 0.0221 -0.0033 -0.0719
31.700 0.0219 -0.0034 0.0097
31.750 0.0217 -0.0034 0.0459
31.800 0.0215 -0.0034 0.0566
31.850 0.0214 -0.0033 0.0289
31.900 0.0212 -0.0035 0.0646
31.950 0.0210 -0.0033 0.0371
32.000 0.0209 -0.0032 -0.0374
32.050 0.0207 -0.0033 0.0642
32.100 0.0205 -0.0033 0.0549
32.150 0.0204 -0.0034 0.0606
32.200 0.0202 -0.0035 0.0494
32.250 0.0200 -0.0034 0.0522
32.300 0.0199 -0.0033 0.0578
32.350 0.0197 -0.0033 0.0544
32.400 0.0196 -0.0033 0.0556
32.450 0.0194 -0.0033 0.0553
32.500 0.0193 -0.0030 0.0389
32.550 0.0191 -0.0032 0.0516
32.600 0.0190 -0.0032 0.0518
32.650 0.0188 -0.0032 0.0506
32.700 0.0187 -0.0030 0.0474
32.750 0.0185 -0.0031 0.0493
32.800 0.0184 -0.0029 0.0412
32.850 0.0182 -0.0031 0.0490
32.900 0.0181 -0.0030 0.0506
32.950 0.0179 -0.0030 0.0463
33.000 0.0178 -0.0030 0.0463
33.050 0.0176 -0.0029 0.0479
33.100 0.0175 -0.0029 0.0462
33.150 0.0174 -0.0029 0.0453
33.200 0.0172 -0.0029 0.0454
33.250 0.0171 -0.0029 0.0447
33.300 0.0169 -0.0028 0.0443
33.350 0.0168 -0.0028 0.0438
33.400 0.0167 -0.0028 0.0434
33.450 0.0165 -0.0028 0.0429
33.500 0.0164 -0.0027 0.0423
33.550 0.0163 -0.0027 0.0416
33.600 0.0162 -0.0027 0.0409
33.650 0.0160 -0.0026 0.0401
33.700 0.0159 -0.0026 0.0394
33.750 0.0158 -0.0026 0.0386
33.800 0.0156 -0.0026 0.0378
33.850 0.0155 -0.0025 0.0370
33.900 0.0154 -0.0025 0.0361
33.950 0.0153 -0.0025 0.0352
34.000 0.0152 -0.0025 0.0342
34.050 0.0150 -0.0024 0.0332
34.100 0.0149 -0.0024 0.0321
34.150 0.0148 -0.0024 0.0309
34.200 0.0147 -0.0024 0.0295
34.250 0.0146 -0.0023 0.0279
34.300 0.0145 -0.0023 0.0262
34.350 0.0143 -0.0023 0.0245
34.400 0.0142 -0.0023 0.0232
34.450 0.0141 -0.0023 0.0223
34.500 0.0140 -0.0022 0.0217
34.550 0.0139 -0.0022 0.0212
34.600 0.0138 -0.0022 0.0207
34.650 0.0137 -0.0022 0.0202
34.700 0.0136 -0.0022 0.0198
34.750 0.0135 -0.0022 0.0194
34.800 0.0134 -0.0021 0.0190
34.850 0.0133 -0.0021 0.0185
34.900 0.0132 -0.0021 0.0181
34.950 0.0131 -0.0021 0.0176
35.000 0.0130 -0.0021 0.0171
35.050 0.0129 -0.0021 0.0166
35.100 0.0128 -0.0020 0.0160
35.150 0.0127 -0.0020 0.0154
35.200 0.0126 -0.0020 0.0148
35.250 0.0125 -0.0020 0.0141
35.300 0.0124 -0.0020 0.0134
35.350 0.0123 -0.0019 0.0126
35.400 0.0122 -0.0019 0.0117
35.450 0.0121 -0.0019 0.0106
35.500 0.0120 -0.0019 0.0094
35.550 0.0119 -0.0019 0.0080
35.600 0.0118 -0.0019 0.0067
35.650 0.0117 -0.0018 0.0061
35.700 0.0116 -0.0018 0.0059
35.750 0.0115 -0.0018 0.0059
35.800 0.0114 -0.0018 0.0058
35.850 0.0113 -0.0018 0.0058
35.900 0.0113 -0.0018 0.0057
35.950 0.0112 -0.0018 0.0057
36.000 0.0111 -0.0017 0.0056
36.050 0.0110 -0.0017 0.0056
36.100 0.0109 -0.0017 0.0056
36.150 0.0108 -0.0017 0.0055
36.200 0.0107 -0.0017 0.0055
36.250 0.0107 -0.0017 0.0054
36.300 0.0106 -0.0017 0.0054
36.350 0.0105 -0.0016 0.0053
36.400 0.0104 -0.0016 0.0053
36.450 0.0103 -0.0016 0.0053
36.500 0.0102 -0.0016 0.0052
36.550 0.0102 -0.0016 0.0052
36.600 0.0101 -0.0016 0.0051
36.650 0.0100 -0.0016 0.0051
36.700 0.0099 -0.0016 0.0051
36.750 0.0099 -0.0016 0.0050
36.800 0.0098 -0.0015 0.0050
36.850 0.0097 -0.0015 0.0049
36.900 0.0096 -0.0015 0.0049
36.950 0.0095 -0.0015 0.0049
37.000 0.0095 -0.0015 0.0048
37.050 0.0094 -0.0015 0.0048
37.100 0.0093 -0.0015 0.0048
37.150 0.0092 -0.0015 0.0047
37.200 0.0092 -0.0014 0.0047
37.250 0.0091 -0.0014 0.0046
37.300 0.0090 -0.0014 0.0046
37.350 0.0090 -0.0014 0.0046
37.400 0.0089 -0.0014 0.0045
37.450 0.0088 -0.0014 0.0045
37.500 0.0087 -0.0014 0.0045
37.550 0.0087 -0.0014 0.0044
37.600 0.0086 -0.0014 0.0044
37.650 0.0085 -0.0014 0.0044
37.700 0.0085 -0.0013 0.0043
37.750 0.0084 -0.0013 0.0043
37.800 0.0083 -0.0013 0.0043
37.850 0.0083 -0.0013 0.0042
37.900 0.0082 -0.0013 0.0042
37.950 0.0081 -0.0013 0.0042
38.000 0.0081 -0.0013 0.0041
38.050 0.0080 -0.0013 0.0041
38.100 0.0080 -0.0013 0.0041
38.150 0.0079 -0.0013 0.0040
38.200 0.0078 -0.0012 0.0040
38.250 0.0078 -0.0012 0.0040
38.300 0.0077 -0.0012 0.0039
38.350 0.0076 -0.0012 0.0039
38.400 0.0076 -0.0012 0.0039
38.450 0.0075 -0.0012 0.0038
38.500 0.0075 -0.0012 0.0038
38.550 0.0074 -0.0012 0.0038
38.600 0.0073 -0.0012 0.0038
38.650 0.0073 -0.0012 0.0037
38.700 0.0072 -0.0012 0.0037
38.750 0.0072 -0.0012 0.0037
38.800 0.0071 -0.0011 0.0036
38.850 0.0071 -0.0011 0.0036
38.900 0.0070 -0.0011 0.0036
38.950 0.0069 -0.0011 0.0036
39.000 0.0069 -0.0011 0.0035
39.050 0.0068 -0.0011 0.0035
39.100 0.0068 -0.0011 0.0035
39.150 0.0067 -0.0011 0.0034
39.200 0.0067 -0.0011 0.0034
39.250 0.0066 -0.0011 0.0034
39.300 0.0066 -0.0011 0.0034
39.350 0.0065 -0.0011 0.0033
39.400 0.0065 -0.0010 0.0033
39.450 0.0064 -0.0010 0.0033
39.500 0.0064 -0.0010 0.0033
39.550 0.0063 -0.0010 0.0032
39.600 0.0063 -0.0010 0.0032
39.650 0.0062 -0.0010 0.0032
39.700 0.0062 -0.0010 0.0032
39.750 0.0061 -0.0010 0.0031
39.800 0.0061 -0.0010 0.0031
39.850 0.0060 -0.0010 0.0031
39.900 0.0060 -0.0010 0.0031
39.950 0.0059 -0.0010 0.0030


==> figs/vdp_ts_QPB.dat <==
t x1 x2 u
0.000 9.8000 0.0000 0.0000
0.050 9.7936 -0.2393 -1.2627
0.100 9.7761 -0.4597 -1.5925
0.150 9.7476 -0.6830 -1.7780
0.200 9.7077 -0.9124 -1.9087
0.250 9.6561 -1.1542 -2.0122
0.300 9.5918 -1.4247 -2.1039
0.350 9.5119 -1.8344 -2.2377
0.400 9.4273 -1.8255 -2.2300
0.450 9.3426 -1.5746 -2.1299
0.500 9.2687 -1.2633 -2.0178
0.550 9.1985 -1.5600 -2.1123
0.600 9.1140 -1.7729 -2.1898
0.650 9.0245 -1.5853 -2.1053
0.700 8.9448 -1.4801 -2.0626
0.750 8.8578 -1.7068 -2.1418
0.800 8.7727 -1.6655 -2.1162
0.850 8.6857 -1.6777 -2.1178
0.900 8.5994 -1.7442 -2.2075
0.950 8.5042 -1.6424 -2.0892
1.000 8.4236 -1.5760 -2.0512
1.050 8.3469 -1.0543 -1.8409
1.100 8.2886 -1.2843 -1.9282
1.150 8.2167 -1.6804 -2.1853
1.200 8.1395 -1.5472 -2.0168
1.250 8.0298 -1.5755 -2.0283
1.300 7.9536 -1.7495 0.0000
1.350 7.8762 -1.4641 -1.9566
1.400 7.8019 -1.2000 -1.8428
1.450 7.7352 -1.5027 -1.9667
1.500 7.6708 -1.3254 -1.8786
1.550 7.5967 -1.4506 -1.9271
1.600 7.5218 -1.4741 -1.9374
1.650 7.4472 -1.5771 0.0000
1.700 7.3743 -1.6249 0.0000
1.750 7.3002 -1.9127 0.0000
1.800 7.2238 -1.4680 -1.9396
1.850 7.1510 -1.4534 -1.9247
1.900 7.0821 -1.3623 -1.8376
1.950 7.0154 -1.3577 -1.8297
2.000 6.9464 -1.4320 -1.9279
2.050 6.8789 -1.3652 -1.8279
2.100 6.8638 0.3395 0.0000
2.150 6.8659 -0.1022 -0.2450
2.200 6.8571 -0.2474 -0.9258
2.250 6.8411 -0.3926 -1.1774
2.300 6.8179 -0.5386 -1.3348
2.350 6.7872 -0.6870 -1.4500
2.400 6.7491 -0.8407 -1.5424
2.450 6.7030 -1.0064 -1.6236
2.500 6.6479 -1.2091 -1.7129
2.550 6.5830 -1.4359 0.0000
2.600 6.5171 -1.2117 -1.6993
2.650 6.5100 0.5098 0.0000
2.700 6.5162 -0.0732 0.0000
2.750 6.5090 -0.2119 -0.7767
2.800 6.4950 -0.3481 -1.0631
2.850 6.4742 -0.4846 -1.2329
2.900 6.4465 -0.6228 -1.3541
2.950 6.4119 -0.7646 -1.4495
3.000 6.3699 -0.9145 -1.5310
3.050 6.3201 -1.0859 -1.6113
3.100 6.2597 -1.3157 -1.8479
3.150 6.1958 -1.1904 -1.6522
3.200 6.1371 -1.1890 -1.6454
3.250 6.0749 -1.1708 -1.6271
3.300 6.0152 -1.1618 -1.6150
3.350 5.9744 -0.5798 -1.2471
3.400 5.9422 -0.7076 -1.3412
3.450 5.9035 -0.8415 -1.4209
3.500 5.8578 -0.9903 -1.4971
3.550 5.8034 -1.2625 1.2272
3.600 5.7416 -1.2038 -1.6661
3.650 5.6857 -0.8988 -1.4202
3.700 5.6369 -1.0612 -1.5057
3.750 5.5783 -1.1985 -1.7923
3.800 5.5201 -1.1841 -1.7319
3.850 5.4615 -0.9911 -1.4382
3.900 5.4081 -1.1151 -1.5311
3.950 5.3513 -1.0799 -1.4876
4.000 5.3077 -0.8619 -1.3367
4.050 5.2611 -1.0105 -1.4214
4.100 5.2047 -1.1201 -1.6064
4.150 5.1498 -1.1074 -1.5754
4.200 5.1032 -0.8391 -1.2870
4.250 5.0579 -0.9789 -1.3702
4.300 5.0051 -1.1095 1.6963
4.350 4.9515 -1.0485 -1.4422
4.400 4.8994 -1.0603 -1.5031
4.450 4.8533 -0.8468 -1.2468
4.500 4.8076 -0.9960 -1.3577
4.550 4.7555 -1.0343 -1.4655
4.600 4.7084 -1.0325 -1.5041
4.650 4.6561 -1.0170 -1.4422
4.700 4.6075 -1.0140 -1.4751
4.750 4.5555 -1.0383 0.0000
4.800 4.5166 -0.6772 -1.0597
4.850 4.4803 -0.7734 -1.1237
4.900 4.4390 -0.8875 -1.2023
4.950 4.3899 -0.9679 -1.3586
5.000 4.3397 -0.9573 -1.3336
5.050 4.2917 -0.9628 -1.4755
5.100 4.2428 -1.5937 0.0000
5.150 4.1830 -1.4247 0.0000
5.200 4.1286 -0.9084 -1.2162
5.250 4.0828 -1.1249 0.0000
5.300 4.0352 -0.8687 -1.1287
5.350 3.9945 -0.8031 -1.0449
5.400 3.9503 -1.0064 0.0000
5.450 3.9042 -0.8912 -1.3244
5.500 3.8593 -0.9114 0.0000
5.550 3.8161 -0.7221 -0.9335
5.600 3.7778 -0.8147 -1.0189
5.650 3.7602 -0.1745 0.0000
5.700 3.7498 -0.2426 -0.2460
5.750 3.7360 -0.3092 -0.4139
5.800 3.7189 -0.3749 -0.5309
5.850 3.6985 -0.4398 -0.6199
5.900 3.6749 -0.5041 -0.6913
5.950 3.6481 -0.5683 -0.7510
6.000 3.6181 -0.6335 -0.8037
6.050 3.5847 -0.7019 -0.8556
6.100 3.5477 -0.7850 -0.9419
6.150 3.5072 -0.8152 -1.0890
6.200 3.4687 -0.8198 -1.6412
6.250 3.4287 -0.7819 -0.9307
6.300 3.3915 -0.6113 -0.7157
6.350 3.3594 -0.6710 -0.7618
6.400 3.3243 -0.7391 -0.8278
6.450 3.2852 -0.7656 -0.8945
6.500 3.2454 -0.7516 -0.8448
6.550 3.2081 -0.7468 -0.8304
6.600 3.1687 -0.7630 -1.1523
6.650 3.1319 -0.7570 -1.1801
6.700 3.0938 -0.7544 1.0806
6.750 3.0559 -0.7588 0.0000
6.800 3.0178 -0.8957 0.0000
6.850 2.9775 -0.7716 0.0000
6.900 2.9379 -0.8123 0.0000
6.950 2.9000 -0.7250 0.0000
7.000 2.8654 -0.6697 -0.5815
7.050 2.8308 -0.7049 -1.3551
7.100 2.7957 -0.7055 0.0000
7.150 2.7611 -0.6910 -0.4771
7.200 2.7267 -0.6828 -0.3963
7.250 2.6928 -0.6740 -0.3705
7.300 2.6593 -0.6654 -0.3443
7.350 2.6263 -0.6569 -0.3178
7.400 2.5936 -0.6485 -0.2910
7.450 2.5614 -0.6403 -0.2637
7.500 2.5296 -0.6321 -0.2360
7.550 2.4982 -0.6241 -0.2079
7.600 2.4672 -0.6162 -0.1793
7.650 2.4366 -0.6085 -0.1502
7.700 2.4064 -0.6008 -0.1206
7.750 2.3765 -0.5933 -0.0904
7.800 2.3470 -0.5859 -0.0596
7.850 2.3179 -0.5786 -0.0282
7.900 2.2892 -0.5714 0.0000
7.950 2.2607 -0.5664 0.0000
8.000 2.2325 -0.5644 0.0000
8.050 2.2043 -0.5647 0.0000
8.100 2.1760 -0.5668 0.0000
8.150 2.1476 -0.5705 0.0000
8.200 2.1189 -0.5754 0.0000
8.250 2.0900 -0.5815 0.0000
8.300 2.0607 -0.5885 0.0000
8.350 2.0311 -0.5965 0.0000
8.400 2.0011 -0.6052 0.0000
8.450 1.9706 -0.6147 0.0000
8.500 1.9396 -0.6250 0.0000
8.550 1.9081 -0.6361 0.0000
8.600 1.8760 -0.6479 0.0000
8.650 1.8433 -0.6605 0.0000
8.700 1.8099 -0.6739 0.0000
8.750 1.7759 -0.6881 0.0000
8.800 1.7411 -0.7033 0.0000
8.850 1.7055 -0.7194 0.0000
8.900 1.6691 -0.7365 0.0000
8.950 1.6319 -0.7548 0.0002
9.000 1.5937 -0.7727 0.0262
9.050 1.5546 -0.7890 0.0519
9.100 1.5148 -0.8037 0.0773
9.150 1.4743 -0.8170 0.1020
9.200 1.4331 -0.8288 0.1260
9.250 1.3914 -0.8393 0.1490
9.300 1.3492 -0.8485 0.1711
9.350 1.3066 -0.8563 0.1921
9.400 1.2636 -0.8629 0.2120
9.450 1.2203 -0.8683 0.2307
9.500 1.1768 -0.8724 0.2481
9.550 1.1331 -0.8753 0.2644
9.600 1.0893 -0.8770 0.2795
9.650 1.0454 -0.8776 0.2934
9.700 1.0015 -0.8769 0.3061
9.750 0.9577 -0.8751 0.3177
9.800 0.9140 -0.8721 0.3281
9.850 0.8705 -0.8680 0.3374
9.900 0.8273 -0.8627 0.3455
9.950 0.7843 -0.8564 0.3526
10.000 0.7417 -0.8489 0.3586
10.050 0.6994 -0.8404 0.3635
10.100 0.6576 -0.8308 0.3674
10.150 0.6163 -0.8203 0.3703
10.200 0.5756 -0.8088 0.3721
10.250 0.5355 -0.7964 0.3728
10.300 0.4960 -0.7832 0.3726
10.350 0.4572 -0.7692 0.3714
10.400 0.4191 -0.7546 0.3692
10.450 0.3817 -0.7394 0.3661
10.500 0.3452 -0.7236 0.3622
10.550 0.3094 -0.7074 0.3573
10.600 0.2744 -0.6908 0.3517
10.650 0.2403 -0.6740 0.3454
10.700 0.2070 -0.6569 0.3384
10.750 0.1746 -0.6396 0.3308
10.800 0.1431 -0.6222 0.3226
10.850 0.1124 -0.6046 0.3139
10.900 0.0826 -0.5871 0.3048
10.950 0.0537 -0.5695 0.2952
11.000 0.0257 -0.5519 0.2851
11.050 -0.0015 -0.5344 0.2747
11.100 -0.0278 -0.5170 0.2639
11.150 -0.0532 -0.4997 0.2528
11.200 -0.0778 -0.4826 0.2413
11.250 -0.1015 -0.4656 0.2296
11.300 -0.1243 -0.4488 0.2177
11.350 -0.1464 -0.4323 0.2055
11.400 -0.1676 -0.4160 0.1932
11.450 -0.1880 -0.3999 0.1807
11.500 -0.2076 -0.3841 0.1682
11.550 -0.2264 -0.3686 0.1555
11.600 -0.2444 -0.3534 0.1428
11.650 -0.2617 -0.3385 0.1302
11.700 -0.2783 -0.3238 0.1175
11.750 -0.2941 -0.3095 0.1049
11.800 -0.3092 -0.2954 0.0924
11.850 -0.3236 -0.2815 0.0799
11.900 -0.3374 -0.2680 0.0676
11.950 -0.3505 -0.2547 0.0554
12.000 -0.3629 -0.2417 0.0434
12.050 -0.3746 -0.2289 0.0315
12.100 -0.3858 -0.2164 0.0198
12.150 -0.3963 -0.2041 0.0083
12.200 -0.4062 -0.1920 0.0000
12.250 -0.4155 -0.1791 0.0000
12.300 -0.4241 -0.1653 0.0000
12.350 -0.4320 -0.1503 0.0000
12.400 -0.4391 -0.1343 0.0000
12.450 -0.4454 -0.1172 0.0000
12.500 -0.4508 -0.0992 0.0000
12.550 -0.4553 -0.0801 0.0000
12.600 -0.4588 -0.0600 0.0000
12.650 -0.4612 -0.0389 0.0000
12.700 -0.4626 -0.0169 0.0000
12.750 -0.4629 0.0060 0.0000
12.800 -0.4620 0.0298 0.0000
12.850 -0.4599 0.0545 0.0000
12.900 -0.4566 0.0801 0.0000
12.950 -0.4519 0.1065 0.0000
13.000 -0.4459 0.1338 -0.0001
13.050 -0.4388 0.1468 -0.1393
13.100 -0.4313 0.1545 -0.1527
13.150 -0.4234 0.1607 -0.1590
13.200 -0.4152 0.1660 -0.1628
13.250 -0.4068 0.1705 -0.1653
13.300 -0.3982 0.1746 -0.1671
13.350 -0.3894 0.1781 -0.1684
13.400 -0.3804 0.1813 -0.1693
13.450 -0.3712 0.1840 -0.1698
13.500 -0.3620 0.1864 -0.1701
13.550 -0.3526 0.1885 -0.1701
13.600 -0.3431 0.1902 -0.1700
13.650 -0.3336 0.1917 -0.1696
13.700 -0.3240 0.1928 -0.1691
13.750 -0.3143 0.1937 -0.1684
13.800 -0.3046 0.1944 -0.1676
13.850 -0.2949 0.1947 -0.1666
13.900 -0.2851 0.1949 -0.1655
13.950 -0.2754 0.1948 -0.1642
14.000 -0.2657 0.1944 -0.1629
14.050 -0.2560 0.1939 -0.1614
14.100 -0.2463 0.1932 -0.1597
14.150 -0.2366 0.1922 -0.1580
14.200 -0.2271 0.1911 -0.1561
14.250 -0.2175 0.1898 -0.1542
14.300 -0.2081 0.1883 -0.1521
14.350 -0.1987 0.1867 -0.1499
14.400 -0.1894 0.1849 -0.1477
14.450 -0.1802 0.1830 -0.1453
14.500 -0.1711 0.1809 -0.1429
14.550 -0.1621 0.1787 -0.1404
14.600 -0.1533 0.1764 -0.1378
14.650 -0.1445 0.1739 -0.1351
14.700 -0.1359 0.1714 -0.1323
14.750 -0.1274 0.1687 -0.1295
14.800 -0.1190 0.1660 -0.1266
14.850 -0.1108 0.1631 -0.1236
14.900 -0.1027 0.1602 -0.1206
14.950 -0.0947 0.1572 -0.1175
15.000 -0.0870 0.1542 -0.1144
15.050 -0.0793 0.1511 -0.1113
15.100 -0.0719 0.1479 -0.1081
15.150 -0.0645 0.1447 -0.1049
15.200 -0.0574 0.1415 -0.1016
15.250 -0.0504 0.1382 -0.0983
15.300 -0.0436 0.1349 -0.0950
15.350 -0.0369 0.1316 -0.0917
15.400 -0.0304 0.1283 -0.0883
15.450 -0.0241 0.1249 -0.0850
15.500 -0.0179 0.1215 -0.0816
15.550 -0.0119 0.1182 -0.0783
15.600 -0.0061 0.1148 -0.0749
15.650 -0.0004 0.1114 -0.0716
15.700 0.0051 0.1081 -0.0682
15.750 0.0104 0.1047 -0.0649
15.800 0.0155 0.1014 -0.0616
15.850 0.0205 0.0981 -0.0583
15.900 0.0253 0.0948 -0.0550
15.950 0.0300 0.0915 -0.0518
16.000 0.0345 0.0883 -0.0486
16.050 0.0388 0.0850 -0.0454
16.100 0.0430 0.0819 -0.0422
16.150 0.0470 0.0787 -0.0391
16.200 0.0509 0.0756 -0.0361
16.250 0.0546 0.0725 -0.0330
16.300 0.0581 0.0695 -0.0300
16.350 0.0615 0.0664 -0.0271
16.400 0.0648 0.0635 -0.0242
16.450 0.0679 0.0606 -0.0214
16.500 0.0708 0.0577 -0.0186
16.550 0.0736 0.0549 -0.0158
16.600 0.0763 0.0521 -0.0131
16.650 0.0788 0.0493 -0.0105
16.700 0.0812 0.0467 -0.0079
16.750 0.0835 0.0440 -0.0054
16.800 0.0856 0.0414 -0.0029
16.850 0.0876 0.0389 -0.0005
16.900 0.0895 0.0363 0.0000
16.950 0.0913 0.0335 0.0000
17.000 0.0929 0.0305 0.0000
17.050 0.0943 0.0273 0.0000
17.100 0.0956 0.0238 0.0000
17.150 0.0967 0.0201 0.0000
17.200 0.0976 0.0161 0.0000
17.250 0.0983 0.0119 0.0000
17.300 0.0988 0.0075 0.0000
17.350 0.0990 0.0028 0.0000
17.400 0.0991 -0.0022 0.0000
17.450 0.0988 -0.0074 0.0000
17.500 0.0983 -0.0128 0.0000
17.550 0.0975 -0.0185 0.0000
17.600 0.0965 -0.0244 0.0000
17.650 0.0951 -0.0305 0.0000
17.700 0.0934 -0.0358 0.0308
17.750 0.0916 -0.0378 0.0404
17.800 0.0897 -0.0391 0.0435
17.850 0.0877 -0.0402 0.0451
17.900 0.0856 -0.0410 0.0461
17.950 0.0836 -0.0416 0.0467
18.000 0.0815 -0.0421 0.0470
18.050 0.0794 -0.0425 0.0471
18.100 0.0772 -0.0428 0.0471
18.150 0.0751 -0.0431 0.0469
18.200 0.0729 -0.0432 0.0467
18.250 0.0708 -0.0433 0.0464
18.300 0.0686 -0.0433 0.0461
18.350 0.0664 -0.0433 0.0456
18.400 0.0643 -0.0432 0.0452
18.450 0.0621 -0.0431 0.0446
18.500 0.0600 -0.0429 0.0441
18.550 0.0578 -0.0426 0.0435
18.600 0.0557 -0.0424 0.0428
18.650 0.0536 -0.0421 0.0422
18.700 0.0515 -0.0417 0.0415
18.750 0.0494 -0.0414 0.0408
18.800 0.0474 -0.0410 0.0400
18.850 0.0453 -0.0405 0.0393
18.900 0.0433 -0.0401 0.0385
18.950 0.0413 -0.0396 0.0377
19.000 0.0394 -0.0391 0.0369
19.050 0.0374 -0.0385 0.0361
19.100 0.0355 -0.0380 0.0353
19.150 0.0336 -0.0374 0.0344
19.200 0.0318 -0.0369 0.0336
19.250 0.0299 -0.0363 0.0327
19.300 0.0281 -0.0356 0.0319
19.350 0.0264 -0.0350 0.0310
19.400 0.0246 -0.0344 0.0301
19.450 0.0229 -0.0337 0.0293
19.500 0.0213 -0.0331 0.0284
19.550 0.0196 -0.0324 0.0275
19.600 0.0180 -0.0317 0.0267
19.650 0.0165 -0.0311 0.0258
19.700 0.0149 -0.0304 0.0249
19.750 0.0134 -0.0297 0.0241
19.800 0.0119 -0.0290 0.0232
19.850 0.0105 -0.0283 0.0223
19.900 0.0091 -0.0276 0.0215
19.950 0.0078 -0.0269 0.0206
20.000 0.0064 -0.0262 0.0198
20.050 0.0051 -0.0255 0.0190
20.100 0.0039 -0.0248 0.0181
20.150 0.0027 -0.0241 0.0173
20.200 0.0015 -0.0234 0.0165
20.250 0.0003 -0.0227 0.0157
20.300 -0.0008 -0.0220 0.0149
20.350 -0.0019 -0.0213 0.0142
20.400 -0.0029 -0.0206 0.0134
20.450 -0.0039 -0.0199 0.0126
20.500 -0.0049 -0.0193 0.0119
20.550 -0.0059 -0.0186 0.0112
20.600 -0.0068 -0.0179 0.0104
20.650 -0.0077 -0.0173 0.0097
20.700 -0.0085 -0.0166 0.0090
20.750 -0.0093 -0.0160 0.0084
20.800 -0.0101 -0.0154 0.0077
20.850 -0.0109 -0.0147 0.0070
20.900 -0.0116 -0.0141 0.0064
20.950 -0.0123 -0.0135 0.0058
21.000 -0.0129 -0.0129 0.0051
21.050 -0.0136 -0.0123 0.0045
21.100 -0.0142 -0.0117 0.0039
21.150 -0.0147 -0.0112 0.0034
21.200 -0.0153 -0.0106 0.0028
21.250 -0.0158 -0.0100 0.0023
21.300 -0.0163 -0.0095 0.0017
21.350 -0.0167 -0.0090 0.0012
21.400 -0.0172 -0.0084 0.0007
21.450 -0.0176 -0.0079 0.0002
21.500 -0.0180 -0.0074 0.0000
21.550 -0.0183 -0.0069 0.0000
21.600 -0.0186 -0.0063 0.0000
21.650 -0.0189 -0.0056 0.0000
21.700 -0.0192 -0.0049 0.0000
21.750 -0.0194 -0.0042 0.0000
21.800 -0.0196 -0.0034 0.0000
21.850 -0.0198 -0.0026 0.0000
21.900 -0.0199 -0.0017 0.0000
21.950 -0.0199 -0.0008 0.0000
22.000 -0.0200 0.0002 0.0000
22.050 -0.0199 0.0013 0.0000
22.100 -0.0198 0.0024 0.0000
22.150 -0.0197 0.0035 0.0000
22.200 -0.0195 0.0047 0.0000
22.250 -0.0192 0.0059 0.0000
22.300 -0.0189 0.0071 -0.0056
22.350 -0.0185 0.0075 -0.0083
22.400 -0.0181 0.0078 -0.0091
22.450 -0.0177 0.0080 -0.0095
22.500 -0.0173 0.0082 -0.0097
22.550 -0.0169 0.0083 -0.0098
22.600 -0.0165 0.0084 -0.0099
22.650 -0.0161 0.0085 -0.0099
22.700 -0.0157 0.0085 -0.0099
22.750 -0.0152 0.0086 -0.0099
22.800 -0.0148 0.0086 -0.0098
22.850 -0.0144 0.0086 -0.0098
22.900 -0.0139 0.0087 -0.0097
22.950 -0.0135 0.0087 -0.0096
23.000 -0.0131 0.0086 -0.0095
23.050 -0.0126 0.0086 -0.0094
23.100 -0.0122 0.0086 -0.0093
23.150 -0.0118 0.0085 -0.0091
23.200 -0.0114 0.0085 -0.0090
23.250 -0.0109 0.0084 -0.0088
23.300 -0.0105 0.0084 -0.0087
23.350 -0.0101 0.0083 -0.0085
23.400 -0.0097 0.0082 -0.0084
23.450 -0.0093 0.0081 -0.0082
23.500 -0.0089 0.0081 -0.0081
23.550 -0.0085 0.0080 -0.0079
23.600 -0.0081 0.0079 -0.0077
23.650 -0.0077 0.0078 -0.0076
23.700 -0.0073 0.0077 -0.0074
23.750 -0.0069 0.0075 -0.0072
23.800 -0.0065 0.0074 -0.0070
23.850 -0.0062 0.0073 -0.0068
23.900 -0.0058 0.0072 -0.0067
23.950 -0.0055 0.0071 -0.0065
24.000 -0.0051 0.0069 -0.0063
24.050 -0.0048 0.0068 -0.0061
24.100 -0.0044 0.0067 -0.0059
24.150 -0.0041 0.0066 -0.0057
24.200 -0.0038 0.0064 -0.0056
24.250 -0.0035 0.0063 -0.0054
24.300 -0.0031 0.0062 -0.0052
24.350 -0.0028 0.0060 -0.0050
24.400 -0.0025 0.0059 -0.0048
24.450 -0.0022 0.0057 -0.0047
24.500 -0.0020 0.0056 -0.0045
24.550 -0.0017 0.0055 -0.0043
24.600 -0.0014 0.0053 -0.0041
24.650 -0.0012 0.0052 -0.0040
24.700 -0.0009 0.0050 -0.0038
24.750 -0.0007 0.0049 -0.0036
24.800 -0.0004 0.0048 -0.0034
24.850 -0.0002 0.0046 -0.0033
24.900 0.0001 0.0045 -0.0031
24.950 0.0003 0.0043 -0.0030
25.000 0.0005 0.0042 -0.0028
25.050 0.0007 0.0041 -0.0026
25.100 0.0009 0.0039 -0.0025
25.150 0.0011 0.0038 -0.0023
25.200 0.0013 0.0037 -0.0022
25.250 0.0015 0.0035 -0.0020
25.300 0.0016 0.0034 -0.0019
25.350 0.0018 0.0033 -0.0018
25.400 0.0020 0.0031 -0.0016
25.450 0.0021 0.0030 -0.0015
25.500 0.0023 0.0029 -0.0014
25.550 0.0024 0.0028 -0.0012
25.600 0.0025 0.0027 -0.0011
25.650 0.0027 0.0025 -0.0010
25.700 0.0028 0.0024 -0.0009
25.750 0.0029 0.0023 -0.0007
25.800 0.0030 0.0022 -0.0006
25.850 0.0031 0.0021 -0.0005
25.900 0.0032 0.0020 -0.0004
25.950 0.0033 0.0019 -0.0003
26.000 0.0034 0.0017 -0.0002
26.050 0.0035 0.0016 -0.0001
26.100 0.0036 0.0015 0.0000
26.150 0.0036 0.0014 0.0000
26.200 0.0037 0.0013 0.0000
26.250 0.0038 0.0012 0.0000
26.300 0.0038 0.0011 0.0000
26.350 0.0039 0.0009 0.0000
26.400 0.0039 0.0008 0.0000
26.450 0.0040 0.0006 0.0000
26.500 0.0040 0.0004 0.0000
26.550 0.0040 0.0002 0.0000
26.600 0.0040 0.0001 0.0000
26.650 0.0040 -0.0002 0.0000
26.700 0.0040 -0.0004 0.0000
26.750 0.0040 -0.0006 0.0000
26.800 0.0039 -0.0008 0.0000
26.850 0.0039 -0.0011 0.0000
26.900 0.0038 -0.0013 0.0000
26.950 0.0038 -0.0015 0.0015
27.000 0.0037 -0.0016 0.0018
27.050 0.0036 -0.0016 0.0019
27.100 0.0035 -0.0016 0.0019
27.150 0.0034 -0.0017 0.0020
27.200 0.0034 -0.0017 0.0020
27.250 0.0033 -0.0017 0.0020
27.300 0.0032 -0.0017 0.0020
27.350 0.0031 -0.0017 0.0020
27.400 0.0030 -0.0018 0.0020
27.450 0.0029 -0.0018 0.0020
27.500 0.0028 -0.0018 0.0020
27.550 0.0027 -0.0018 0.0020
27.600 0.0027 -0.0018 0.0019
27.650 0.0026 -0.0018 0.0019
27.700 0.0025 -0.0017 0.0019
27.750 0.0024 -0.0017 0.0019
27.800 0.0023 -0.0017 0.0018
27.850 0.0022 -0.0017 0.0018
27.900 0.0021 -0.0017 0.0018
27.950 0.0021 -0.0017 0.0018
28.000 0.0020 -0.0017 0.0017
28.050 0.0019 -0.0017 0.0017
28.100 0.0018 -0.0016 0.0017
28.150 0.0017 -0.0016 0.0016
28.200 0.0016 -0.0016 0.0016
28.250 0.0016 -0.0016 0.0015
28.300 0.0015 -0.0016 0.0015
28.350 0.0014 -0.0015 0.0015
28.400 0.0013 -0.0015 0.0014
28.450 0.0013 -0.0015 0.0014
28.500 0.0012 -0.0015 0.0014
28.550 0.0011 -0.0014 0.0013
28.600 0.0010 -0.0014 0.0013
28.650 0.0010 -0.0014 0.0012
28.700 0.0009 -0.0014 0.0012
28.750 0.0008 -0.0013 0.0012
28.800 0.0008 -0.0013 0.0011
28.850 0.0007 -0.0013 0.0011
28.900 0.0006 -0.0013 0.0011
28.950 0.0006 -0.0012 0.0010
29.000 0.0005 -0.0012 0.0010
29.050 0.0005 -0.0012 0.0010
29.100 0.0004 -0.0011 0.0009
29.150 0.0003 -0.0011 0.0009
29.200 0.0003 -0.0011 0.0008
29.250 0.0002 -0.0011 0.0008
29.300 0.0002 -0.0010 0.0008
29.350 0.0001 -0.0010 0.0007
29.400 0.0001 -0.0010 0.0007
29.450 0.0000 -0.0009 0.0007
29.500 -0.0000 -0.0009 0.0006
29.550 -0.0001 -0.0009 0.0006
29.600 -0.0001 -0.0009 0.0006
29.650 -0.0001 -0.0008 0.0005
29.700 -0.0002 -0.0008 0.0005
29.750 -0.0002 -0.0008 0.0005
29.800 -0.0003 -0.0007 0.0004
29.850 -0.0003 -0.0007 0.0004
29.900 -0.0003 -0.0007 0.0004
29.950 -0.0004 -0.0007 0.0004
30.000 -0.0004 -0.0006 0.0003
30.050 -0.0004 -0.0006 0.0003
30.100 -0.0005 -0.0006 0.0003
30.150 -0.0005 -0.0006 0.0002
30.200 -0.0005 -0.0005 0.0002
30.250 -0.0005 -0.0005 0.0002
30.300 -0.0006 -0.0005 0.0002
30.350 -0.0006 -0.0005 0.0001
30.400 -0.0006 -0.0004 0.0001
30.450 -0.0006 -0.0004 0.0001
30.500 -0.0007 -0.0004 0.0001
30.550 -0.0007 -0.0004 0.0001
30.600 -0.0007 -0.0004 0.0000
30.650 -0.0007 -0.0003 0.0000
30.700 -0.0007 -0.0003 0.0000
30.750 -0.0007 -0.0003 0.0000
30.800 -0.0008 -0.0003 0.0000
30.850 -0.0008 -0.0002 0.0000
30.900 -0.0008 -0.0002 0.0000
30.950 -0.0008 -0.0002 0.0000
31.000 -0.0008 -0.0002 0.0000
31.050 -0.0008 -0.0001 0.0000
31.100 -0.0008 -0.0001 0.0000
31.150 -0.0008 -0.0000 0.0000
31.200 -0.0008 -0.0000 0.0000
31.250 -0.0008 0.0000 0.0000
31.300 -0.0008 0.0001 0.0000
31.350 -0.0008 0.0001 0.0000
31.400 -0.0008 0.0002 0.0000
31.450 -0.0008 0.0002 0.0000
31.500 -0.0008 0.0003 0.0000
31.550 -0.0008 0.0003 -0.0002
31.600 -0.0008 0.0003 -0.0003
31.650 -0.0007 0.0004 -0.0004
31.700 -0.0007 0.0004 -0.0004
31.750 -0.0007 0.0004 -0.0004
31.800 -0.0007 0.0004 -0.0004
31.850 -0.0007 0.0004 -0.0004
31.900 -0.0006 0.0004 -0.0004
31.950 -0.0006 0.0004 -0.0004
32.000 -0.0006 0.0004 -0.0004
32.050 -0.0006 0.0004 -0.0004
32.100 -0.0006 0.0004 -0.0004
32.150 -0.0005 0.0004 -0.0004
32.200 -0.0005 0.0004 -0.0004
32.250 -0.0005 0.0004 -0.0004
32.300 -0.0005 0.0004 -0.0004
32.350 -0.0005 0.0004 -0.0004
32.400 -0.0004 0.0004 -0.0004
32.450 -0.0004 0.0004 -0.0004
32.500 -0.0004 0.0004 -0.0004
32.550 -0.0004 0.0004 -0.0004
32.600 -0.0004 0.0004 -0.0004
32.650 -0.0003 0.0004 -0.0004
32.700 -0.0003 0.0004 -0.0003
32.750 -0.0003 0.0004 -0.0003
32.800 -0.0003 0.0004 -0.0003
32.850 -0.0003 0.0004 -0.0003
32.900 -0.0003 0.0003 -0.0003
32.950 -0.0002 0.0003 -0.0003
33.000 -0.0002 0.0003 -0.0003
33.050 -0.0002 0.0003 -0.0003
33.100 -0.0002 0.0003 -0.0003
33.150 -0.0002 0.0003 -0.0003
33.200 -0.0002 0.0003 -0.0003
33.250 -0.0001 0.0003 -0.0003
33.300 -0.0001 0.0003 -0.0002
33.350 -0.0001 0.0003 -0.0002
33.400 -0.0001 0.0003 -0.0002
33.450 -0.0001 0.0003 -0.0002
33.500 -0.0001 0.0003 -0.0002
33.550 -0.0001 0.0003 -0.0002
33.600 -0.0000 0.0003 -0.0002
33.650 -0.0000 0.0003 -0.0002
33.700 -0.0000 0.0002 -0.0002
33.750 -0.0000 0.0002 -0.0002
33.800 0.0000 0.0002 -0.0002
33.850 0.0000 0.0002 -0.0001
33.900 0.0000 0.0002 -0.0001
33.950 0.0000 0.0002 -0.0001
34.000 0.0001 0.0002 -0.0001
34.050 0.0001 0.0002 -0.0001
34.100 0.0001 0.0002 -0.0001
34.150 0.0001 0.0002 -0.0001
34.200 0.0001 0.0002 -0.0001
34.250 0.0001 0.0002 -0.0001
34.300 0.0001 0.0002 -0.0001
34.350 0.0001 0.0002 -0.0001
34.400 0.0001 0.0002 -0.0001
34.450 0.0001 0.0001 -0.0001
34.500 0.0001 0.0001 -0.0001
34.550 0.0001 0.0001 -0.0001
34.600 0.0002 0.0001 -0.0000
34.650 0.0002 0.0001 -0.0000
34.700 0.0002 0.0001 -0.0000
34.750 0.0002 0.0001 -0.0000
34.800 0.0002 0.0001 -0.0000
34.850 0.0002 0.0001 -0.0000
34.900 0.0002 0.0001 -0.0000
34.950 0.0002 0.0001 -0.0000
35.000 0.0002 0.0001 -0.0000
35.050 0.0002 0.0001 0.0000
35.100 0.0002 0.0001 0.0000
35.150 0.0002 0.0001 0.0000
35.200 0.0002 0.0001 0.0000
35.250 0.0002 0.0001 0.0000
35.300 0.0002 0.0000 0.0000
35.350 0.0002 0.0000 0.0000
35.400 0.0002 0.0000 0.0000
35.450 0.0002 0.0000 0.0000
35.500 0.0002 0.0000 0.0000
35.550 0.0002 -0.0000 0.0000
35.600 0.0002 -0.0000 0.0000
35.650 0.0002 -0.0000 0.0000
35.700 0.0002 -0.0000 0.0000
35.750 0.0002 -0.0001 0.0000
35.800 0.0002 -0.0001 0.0000
35.850 0.0002 -0.0001 0.0000
35.900 0.0002 -0.0001 0.0000
35.950 0.0002 -0.0001 0.0001
36.000 0.0002 -0.0001 0.0001
36.050 0.0002 -0.0001 0.0001
36.100 0.0002 -0.0001 0.0001
36.150 0.0002 -0.0001 0.0001
36.200 0.0002 -0.0001 0.0001
36.250 0.0002 -0.0001 0.0001
36.300 0.0002 -0.0001 0.0001
36.350 0.0001 -0.0001 0.0001
36.400 0.0001 -0.0001 0.0001
36.450 0.0001 -0.0001 0.0001
36.500 0.0001 -0.0001 0.0001
36.550 0.0001 -0.0001 0.0001
36.600 0.0001 -0.0001 0.0001
36.650 0.0001 -0.0001 0.0001
36.700 0.0001 -0.0001 0.0001
36.750 0.0001 -0.0001 0.0001
36.800 0.0001 -0.0001 0.0001
36.850 0.0001 -0.0001 0.0001
36.900 0.0001 -0.0001 0.0001
36.950 0.0001 -0.0001 0.0001
37.000 0.0001 -0.0001 0.0001
37.050 0.0000 -0.0001 0.0001
37.100 0.0000 -0.0001 0.0001
37.150 0.0000 -0.0001 0.0001
37.200 0.0000 -0.0001 0.0001
37.250 0.0000 -0.0001 0.0001
37.300 0.0000 -0.0001 0.0001
37.350 0.0000 -0.0001 0.0001
37.400 0.0000 -0.0001 0.0001
37.450 -0.0000 -0.0001 0.0001
37.500 -0.0000 -0.0001 0.0001
37.550 -0.0000 -0.0001 0.0001
37.600 -0.0000 -0.0001 0.0001
37.650 -0.0000 -0.0001 0.0001
37.700 -0.0000 -0.0001 0.0001
37.750 -0.0000 -0.0001 0.0001
37.800 -0.0000 -0.0001 0.0000
37.850 -0.0000 -0.0001 0.0000
37.900 -0.0000 -0.0001 0.0000
37.950 -0.0001 -0.0001 0.0000
38.000 -0.0001 -0.0001 0.0000
38.050 -0.0001 -0.0001 0.0000
38.100 -0.0001 -0.0001 0.0000
38.150 -0.0001 -0.0001 0.0000
38.200 -0.0001 -0.0001 0.0000
38.250 -0.0001 -0.0001 0.0000
38.300 -0.0001 -0.0001 0.0000
38.350 -0.0001 -0.0001 0.0000
38.400 -0.0001 -0.0001 0.0000
38.450 -0.0001 -0.0001 0.0000
38.500 -0.0001 -0.0001 0.0000
38.550 -0.0001 -0.0001 0.0000
38.600 -0.0001 -0.0001 0.0000
38.650 -0.0001 -0.0000 0.0000
38.700 -0.0001 -0.0000 0.0000
38.750 -0.0001 -0.0000 0.0000
38.800 -0.0001 -0.0000 0.0000
38.850 -0.0001 -0.0000 0.0000
38.900 -0.0001 -0.0000 0.0000
38.950 -0.0001 -0.0000 0.0000
39.000 -0.0001 -0.0000 0.0000
39.050 -0.0001 -0.0000 0.0000
39.100 -0.0001 -0.0000 0.0000
39.150 -0.0001 -0.0000 0.0000
39.200 -0.0001 -0.0000 0.0000
39.250 -0.0001 0.0000 0.0000
39.300 -0.0001 0.0000 0.0000
39.350 -0.0001 0.0000 0.0000
39.400 -0.0001 0.0000 0.0000
39.450 -0.0001 0.0000 0.0000
39.500 -0.0001 0.0000 0.0000
39.550 -0.0001 0.0000 -0.0000
39.600 -0.0001 0.0000 -0.0000
39.650 -0.0001 0.0001 -0.0000
39.700 -0.0001 0.0001 -0.0000
39.750 -0.0001 0.0001 -0.0000
39.800 -0.0001 0.0001 -0.0000
39.850 -0.0001 0.0001 -0.0000
39.900 -0.0001 0.0001 -0.0000
39.950 -0.0001 0.0001 -0.0000


==> figs/vdp_ts_SontagA.dat <==
t x1 x2 u
0.000 9.8000 0.0000 -0.5940
0.050 9.7882 -0.6401 -1.9299
0.100 9.7318 -1.2222 -2.0236
0.150 9.6710 -1.2106 -2.0133
0.200 9.6107 -1.1991 -2.0031
0.250 9.5511 -1.1876 -1.9929
0.300 9.4920 -1.1762 -1.9826
0.350 9.4335 -1.1648 -1.9724
0.400 9.3755 -1.1536 -1.9621
0.450 9.3181 -1.1423 -1.9518
0.500 9.2613 -1.1312 -1.9416
0.550 9.2050 -1.1201 -1.9313
0.600 9.1493 -1.1091 -1.9210
0.650 9.0941 -1.0981 -1.9107
0.700 9.0394 -1.0872 -1.9003
0.750 8.9854 -1.0764 -1.8900
0.800 8.9318 -1.0656 -1.8797
0.850 8.8788 -1.0549 -1.8693
0.900 8.8263 -1.0442 -1.8589
0.950 8.7744 -1.0336 -1.8486
1.000 8.7230 -1.0231 -1.8382
1.050 8.6721 -1.0126 -1.8277
1.100 8.6217 -1.0022 -1.8173
1.150 8.5718 -0.9918 -1.8069
1.200 8.5225 -0.9814 -1.7964
1.250 8.4737 -0.9712 -1.7859
1.300 8.4254 -0.9609 -1.7754
1.350 8.3776 -0.9508 -1.7649
1.400 8.3303 -0.9406 -1.7544
1.450 8.2835 -0.9306 -1.7438
1.500 8.2373 -0.9205 -1.7332
1.550 8.1915 -0.9105 -1.7226
1.600 8.1462 -0.9006 -1.7120
1.650 8.1014 -0.8907 -1.7013
1.700 8.0571 -0.8809 -1.6906
1.750 8.0133 -0.8711 -1.6799
1.800 7.9700 -0.8613 -1.6692
1.850 7.9272 -0.8516 -1.6584
1.900 7.8849 -0.8419 -1.6476
1.950 7.8430 -0.8322 -1.6367
2.000 7.8016 -0.8226 -1.6258
2.050 7.7608 -0.8130 -1.6149
2.100 7.7203 -0.8035 -1.6040
2.150 7.6804 -0.7940 -1.5930
2.200 7.6409 -0.7845 -1.5819
2.250 7.6020 -0.7750 -1.5708
2.300 7.5634 -0.7656 -1.5597
2.350 7.5254 -0.7562 -1.5485
2.400 7.4878 -0.7468 -1.5372
2.450 7.4507 -0.7375 -1.5259
2.500 7.4141 -0.7282 -1.5145
2.550 7.3779 -0.7189 -1.5031
2.600 7.3422 -0.7096 -1.4916
2.650 7.3069 -0.7003 -1.4800
2.700 7.2722 -0.6910 -1.4683
2.750 7.2378 -0.6818 -1.4566
2.800 7.2040 -0.6726 -1.4447
2.850 7.1706 -0.6634 -1.4328
2.900 7.1376 -0.6541 -1.4208
2.950 7.1052 -0.6449 -1.4087
3.000 7.0732 -0.6357 -1.3964
3.050 7.0416 -0.6265 -1.3841
3.100 7.0105 -0.6173 -1.3716
3.150 6.9799 -0.6081 -1.3590
3.200 6.9497 -0.5989 -1.3462
3.250 6.9200 -0.5897 -1.3333
3.300 6.8907 -0.5805 -1.3203
3.350 6.8619 -0.5712 -1.3070
3.400 6.8336 -0.5620 -1.2936
3.450 6.8057 -0.5527 -1.2800
3.500 6.7783 -0.5434 -1.2662
3.550 6.7514 -0.5341 -1.2522
3.600 6.7249 -0.5248 -1.2379
3.650 6.6989 -0.5154 -1.2235
3.700 6.6734 -0.5061 -1.2087
3.750 6.6483 -0.4967 -1.1937
3.800 6.6237 -0.4873 -1.1785
3.850 6.5996 -0.4779 -1.1629
3.900 6.5759 -0.4686 -1.1471
3.950 6.5527 -0.4592 -1.1310
4.000 6.5300 -0.4499 -1.1146
4.050 6.5077 -0.4406 -1.0979
4.100 6.4859 -0.4315 -1.0810
4.150 6.4646 -0.4224 -1.0639
4.200 6.4437 -0.4135 -1.0467
4.250 6.4232 -0.4048 -1.0294
4.300 6.4032 -0.3963 -1.0121
4.350 6.3836 -0.3881 -0.9948
4.400 6.3644 -0.3802 -0.9778
4.450 6.3456 -0.3727 -0.9610
4.500 6.3271 -0.3655 -0.9446
4.550 6.3090 -0.3588 -0.9287
4.600 6.2912 -0.3526 -0.9134
4.650 6.2737 -0.3468 -0.8986
4.700 6.2565 -0.3415 -0.8845
4.750 6.2396 -0.3365 -0.8711
4.800 6.2229 -0.3320 -0.8583
4.850 6.2064 -0.3279 -0.8462
4.900 6.1901 -0.3241 -0.8346
4.950 6.1740 -0.3206 -0.8235
5.000 6.1580 -0.3175 -0.8130
5.050 6.1422 -0.3145 -0.8030
5.100 6.1265 -0.3118 -0.7933
5.150 6.1110 -0.3093 -0.7841
5.200 6.0956 -0.3070 -0.7751
5.250 6.0803 -0.3048 -0.7666
5.300 6.0651 -0.3028 -0.7583
5.350 6.0500 -0.3009 -0.7502
5.400 6.0350 -0.2991 -0.7424
5.450 6.0201 -0.2975 -0.7349
5.500 6.0053 -0.2959 -0.7275
5.550 5.9905 -0.2944 -0.7203
5.600 5.9758 -0.2930 -0.7134
5.650 5.9612 -0.2917 -0.7065
5.700 5.9467 -0.2905 -0.6999
5.750 5.9322 -0.2893 -0.6933
5.800 5.9177 -0.2882 -0.6870
5.850 5.9034 -0.2871 -0.6807
5.900 5.8890 -0.2861 -0.6745
5.950 5.8748 -0.2851 -0.6685
6.000 5.8605 -0.2842 -0.6626
6.050 5.8463 -0.2833 -0.6567
6.100 5.8322 -0.2825 -0.6510
6.150 5.8181 -0.2817 -0.6454
6.200 5.8040 -0.2809 -0.6398
6.250 5.7900 -0.2802 -0.6343
6.300 5.7760 -0.2795 -0.6289
6.350 5.7620 -0.2788 -0.6236
6.400 5.7481 -0.2782 -0.6183
6.450 5.7342 -0.2776 -0.6131
6.500 5.7204 -0.2770 -0.6080
6.550 5.7065 -0.2764 -0.6029
6.600 5.6927 -0.2759 -0.5979
6.650 5.6789 -0.2754 -0.5929
6.700 5.6652 -0.2749 -0.5880
6.750 5.6515 -0.2744 -0.5831
6.800 5.6377 -0.2740 -0.5783
6.850 5.6241 -0.2735 -0.5735
6.900 5.6104 -0.2731 -0.5688
6.950 5.5967 -0.2727 -0.5641
7.000 5.5831 -0.2723 -0.5594
7.050 5.5695 -0.2720 -0.5548
7.100 5.5559 -0.2716 -0.5503
7.150 5.5423 -0.2713 -0.5457
7.200 5.5288 -0.2710 -0.5412
7.250 5.5153 -0.2707 -0.5368
7.300 5.5017 -0.2704 -0.5323
7.350 5.4882 -0.2701 -0.5279
7.400 5.4747 -0.2699 -0.5236
7.450 5.4612 -0.2696 -0.5192
7.500 5.4478 -0.2694 -0.5149
7.550 5.4343 -0.2692 -0.5106
7.600 5.4208 -0.2689 -0.5064
7.650 5.4074 -0.2687 -0.5021
7.700 5.3940 -0.2685 -0.4979
7.750 5.3805 -0.2684 -0.4937
7.800 5.3671 -0.2682 -0.4896
7.850 5.3537 -0.2680 -0.4854
7.900 5.3403 -0.2679 -0.4813
7.950 5.3269 -0.2678 -0.4772
8.000 5.3135 -0.2676 -0.4731
8.050 5.3002 -0.2675 -0.4691
8.100 5.2868 -0.2674 -0.4650
8.150 5.2734 -0.2673 -0.4610
8.200 5.2601 -0.2672 -0.4570
8.250 5.2467 -0.2671 -0.4530
8.300 5.2333 -0.2671 -0.4491
8.350 5.2200 -0.2670 -0.4451
8.400 5.2066 -0.2669 -0.4412
8.450 5.1933 -0.2669 -0.4373
8.500 5.1800 -0.2668 -0.4334
8.550 5.1666 -0.2668 -0.4295
8.600 5.1533 -0.2668 -0.4256
8.650 5.1399 -0.2668 -0.4218
8.700 5.1266 -0.2668 -0.4179
8.750 5.1133 -0.2668 -0.4141
8.800 5.0999 -0.2668 -0.4103
8.850 5.0866 -0.2668 -0.4065
8.900 5.0732 -0.2668 -0.4027
8.950 5.0599 -0.2668 -0.3989
9.000 5.0466 -0.2669 -0.3951
9.050 5.0332 -0.2669 -0.3914
9.100 5.0199 -0.2670 -0.3876
9.150 5.0065 -0.2670 -0.3839
9.200 4.9932 -0.2671 -0.3802
9.250 4.9798 -0.2671 -0.3764
9.300 4.9665 -0.2672 -0.3727
9.350 4.9531 -0.2673 -0.3690
9.400 4.9397 -0.2674 -0.3654
9.450 4.9264 -0.2675 -0.3617
9.500 4.9130 -0.2676 -0.3580
9.550 4.8996 -0.2677 -0.3544
9.600 4.8862 -0.2678 -0.3507
9.650 4.8728 -0.2679 -0.3471
9.700 4.8594 -0.2681 -0.3435
9.750 4.8460 -0.2682 -0.3398
9.800 4.8326 -0.2683 -0.3362
9.850 4.8192 -0.2685 -0.3326
9.900 4.8057 -0.2686 -0.3290
9.950 4.7923 -0.2688 -0.3255
10.000 4.7789 -0.2690 -0.3219
10.050 4.7654 -0.2692 -0.3183
10.100 4.7519 -0.2693 -0.3148
10.150 4.7385 -0.2695 -0.3112
10.200 4.7250 -0.2697 -0.3077
10.250 4.7115 -0.2699 -0.3041
10.300 4.6980 -0.2701 -0.3006
10.350 4.6845 -0.2703 -0.2971
10.400 4.6710 -0.2706 -0.2936
10.450 4.6574 -0.2708 -0.2901
10.500 4.6439 -0.2710 -0.2866
10.550 4.6303 -0.2713 -0.2831
10.600 4.6168 -0.2715 -0.2796
10.650 4.6032 -0.2718 -0.2761
10.700 4.5896 -0.2720 -0.2727
10.750 4.5760 -0.2723 -0.2692
10.800 4.5624 -0.2726 -0.2658
10.850 4.5487 -0.2728 -0.2623
10.900 4.5351 -0.2731 -0.2589
10.950 4.5214 -0.2734 -0.2555
11.000 4.5077 -0.2737 -0.2520
11.050 4.4940 -0.2740 -0.2486
11.100 4.4803 -0.2743 -0.2452
11.150 4.4666 -0.2747 -0.2418
11.200 4.4529 -0.2750 -0.2384
11.250 4.4391 -0.2753 -0.2351
11.300 4.4253 -0.2757 -0.2317
11.350 4.4115 -0.2760 -0.2283
11.400 4.3977 -0.2764 -0.2250
11.450 4.3839 -0.2768 -0.2216
11.500 4.3700 -0.2771 -0.2183
11.550 4.3562 -0.2775 -0.2149
11.600 4.3423 -0.2779 -0.2116
11.650 4.3284 -0.2783 -0.2083
11.700 4.3145 -0.2787 -0.2050
11.750 4.3005 -0.2791 -0.2017
11.800 4.2865 -0.2796 -0.1984
11.850 4.2726 -0.2800 -0.1952
11.900 4.2586 -0.2804 -0.1919
11.950 4.2445 -0.2809 -0.1886
12.000 4.2305 -0.2813 -0.1854
12.050 4.2164 -0.2818 -0.1822
12.100 4.2023 -0.2823 -0.1789
12.150 4.1882 -0.2828 -0.1757
12.200 4.1740 -0.2833 -0.1725
12.250 4.1598 -0.2838 -0.1693
12.300 4.1456 -0.2843 -0.1662
12.350 4.1314 -0.2848 -0.1630
12.400 4.1171 -0.2853 -0.1598
12.450 4.1029 -0.2859 -0.1567
12.500 4.0886 -0.2864 -0.1536
12.550 4.0742 -0.2870 -0.1505
12.600 4.0599 -0.2876 -0.1474
12.650 4.0455 -0.2882 -0.1443
12.700 4.0310 -0.2887 -0.1412
12.750 4.0166 -0.2894 -0.1381
12.800 4.0021 -0.2900 -0.1351
12.850 3.9876 -0.2906 -0.1321
12.900 3.9731 -0.2912 -0.1291
12.950 3.9585 -0.2919 -0.1261
13.000 3.9439 -0.2926 -0.1231
13.050 3.9292 -0.2932 -0.1201
13.100 3.9145 -0.2939 -0.1172
13.150 3.8998 -0.2946 -0.1143
13.200 3.8851 -0.2954 -0.1114
13.250 3.8703 -0.2961 -0.1085
13.300 3.8555 -0.2968 -0.1056
13.350 3.8406 -0.2976 -0.1028
13.400 3.8257 -0.2984 -0.1000
13.450 3.8108 -0.2992 -0.0972
13.500 3.7958 -0.3000 -0.0944
13.550 3.7808 -0.3008 -0.0916
13.600 3.7657 -0.3016 -0.0889
13.650 3.7506 -0.3025 -0.0862
13.700 3.7354 -0.3034 -0.0835
13.750 3.7203 -0.3043 -0.0808
13.800 3.7050 -0.3052 -0.0782
13.850 3.6897 -0.3061 -0.0756
13.900 3.6744 -0.3070 -0.0730
13.950 3.6590 -0.3080 -0.0705
14.000 3.6436 -0.3090 -0.0680
14.050 3.6281 -0.3100 -0.0655
14.100 3.6126 -0.3110 -0.0631
14.150 3.5970 -0.3121 -0.0606
14.200 3.5814 -0.3131 -0.0583
14.250 3.5657 -0.3142 -0.0559
14.300 3.5500 -0.3153 -0.0536
14.350 3.5342 -0.3165 -0.0513
14.400 3.5183 -0.3176 -0.0491
14.450 3.5024 -0.3188 -0.0469
14.500 3.4864 -0.3201 -0.0447
14.550 3.4704 -0.3213 -0.0426
14.600 3.4543 -0.3226 -0.0405
14.650 3.4382 -0.3239 -0.0384
14.700 3.4219 -0.3252 -0.0364
14.750 3.4056 -0.3265 -0.0345
14.800 3.3893 -0.3279 -0.0326
14.850 3.3728 -0.3294 -0.0307
14.900 3.3563 -0.3308 -0.0289
14.950 3.3398 -0.3323 -0.0271
15.000 3.3231 -0.3338 -0.0254
15.050 3.3064 -0.3354 -0.0237
15.100 3.2896 -0.3370 -0.0221
15.150 3.2727 -0.3386 -0.0205
15.200 3.2557 -0.3403 -0.0190
15.250 3.2387 -0.3420 -0.0176
15.300 3.2215 -0.3438 -0.0162
15.350 3.2043 -0.3456 -0.0148
15.400 3.1870 -0.3474 -0.0135
15.450 3.1695 -0.3493 -0.0123
15.500 3.1520 -0.3513 -0.0111
15.550 3.1344 -0.3533 -0.0100
15.600 3.1167 -0.3553 -0.0090
15.650 3.0989 -0.3574 -0.0080
15.700 3.0810 -0.3596 -0.0071
15.750 3.0629 -0.3618 -0.0062
15.800 3.0448 -0.3641 -0.0054
15.850 3.0265 -0.3664 -0.0046
15.900 3.0081 -0.3688 -0.0040
15.950 2.9896 -0.3713 -0.0033
16.000 2.9710 -0.3738 -0.0028
16.050 2.9522 -0.3764 -0.0023
16.100 2.9334 -0.3791 -0.0018
16.150 2.9143 -0.3819 -0.0014
16.200 2.8952 -0.3847 -0.0011
16.250 2.8759 -0.3877 -0.0008
16.300 2.8564 -0.3907 -0.0006
16.350 2.8368 -0.3938 -0.0004
16.400 2.8170 -0.3969 -0.0003
16.450 2.7971 -0.4002 -0.0001
16.500 2.7770 -0.4036 -0.0001
16.550 2.7567 -0.4071 -0.0000
16.600 2.7363 -0.4106 -0.0000
16.650 2.7157 -0.4143 -0.0000
16.700 2.6949 -0.4181 0.0000
16.750 2.6739 -0.4220 0.0000
16.800 2.6527 -0.4260 0.0000
16.850 2.6313 -0.4301 0.0001
16.900 2.6096 -0.4343 0.0001
16.950 2.5878 -0.4387 0.0003
17.000 2.5658 -0.4431 0.0005
17.050 2.5435 -0.4477 0.0007
17.100 2.5210 -0.4524 0.0011
17.150 2.4983 -0.4573 0.0016
17.200 2.4753 -0.4622 0.0023
17.250 2.4520 -0.4673 0.0031
17.300 2.4285 -0.4725 0.0041
17.350 2.4048 -0.4778 0.0053
17.400 2.3808 -0.4832 0.0068
17.450 2.3565 -0.4887 0.0086
17.500 2.3319 -0.4943 0.0107
17.550 2.3070 -0.5000 0.0131
17.600 2.2819 -0.5058 0.0159
17.650 2.2564 -0.5117 0.0191
17.700 2.2307 -0.5176 0.0227
17.750 2.2047 -0.5236 0.0268
17.800 2.1784 -0.5296 0.0314
17.850 2.1517 -0.5356 0.0366
17.900 2.1248 -0.5415 0.0422
17.950 2.0976 -0.5475 0.0484
18.000 2.0701 -0.5534 0.0552
18.050 2.0422 -0.5591 0.0626
18.100 2.0141 -0.5648 0.0705
18.150 1.9858 -0.5703 0.0789
18.200 1.9571 -0.5756 0.0879
18.250 1.9282 -0.5806 0.0974
18.300 1.8991 -0.5854 0.1073
18.350 1.8697 -0.5899 0.1176
18.400 1.8401 -0.5941 0.1283
18.450 1.8103 -0.5978 0.1393
18.500 1.7803 -0.6011 0.1505
18.550 1.7502 -0.6040 0.1619
18.600 1.7199 -0.6063 0.1734
18.650 1.6895 -0.6082 0.1849
18.700 1.6591 -0.6094 0.1963
18.750 1.6286 -0.6101 0.2076
18.800 1.5981 -0.6102 0.2187
18.850 1.5676 -0.6096 0.2296
18.900 1.5371 -0.6084 0.2401
18.950 1.5068 -0.6066 0.2502
19.000 1.4765 -0.6041 0.2599
19.050 1.4464 -0.6011 0.2690
19.100 1.4164 -0.5974 0.2777
19.150 1.3866 -0.5931 0.2858
19.200 1.3571 -0.5882 0.2934
19.250 1.3278 -0.5827 0.3004
19.300 1.2988 -0.5768 0.3068
19.350 1.2702 -0.5704 0.3125
19.400 1.2418 -0.5635 0.3177
19.450 1.2138 -0.5562 0.3223
19.500 1.1862 -0.5485 0.3263
19.550 1.1590 -0.5405 0.3298
19.600 1.1322 -0.5322 0.3327
19.650 1.1058 -0.5236 0.3350
19.700 1.0798 -0.5148 0.3369
19.750 1.0543 -0.5058 0.3383
19.800 1.0292 -0.4967 0.3392
19.850 1.0046 -0.4874 0.3397
19.900 0.9805 -0.4781 0.3397
19.950 0.9568 -0.4687 0.3394
20.000 0.9336 -0.4593 0.3387
20.050 0.9109 -0.4499 0.3377
20.100 0.8886 -0.4404 0.3363
20.150 0.8668 -0.4311 0.3347
20.200 0.8455 -0.4217 0.3328
20.250 0.8247 -0.4125 0.3306
20.300 0.8043 -0.4033 0.3282
20.350 0.7843 -0.3942 0.3256
20.400 0.7648 -0.3853 0.3228
20.450 0.7458 -0.3764 0.3199
20.500 0.7272 -0.3677 0.3167
20.550 0.7090 -0.3591 0.3135
20.600 0.6913 -0.3506 0.3101
20.650 0.6740 -0.3423 0.3065
20.700 0.6571 -0.3342 0.3029
20.750 0.6405 -0.3262 0.2992
20.800 0.6244 -0.3183 0.2954
20.850 0.6087 -0.3106 0.2915
20.900 0.5934 -0.3030 0.2876
20.950 0.5784 -0.2956 0.2836
21.000 0.5638 -0.2884 0.2796
21.050 0.5496 -0.2813 0.2756
21.100 0.5357 -0.2744 0.2715
21.150 0.5221 -0.2676 0.2674
21.200 0.5089 -0.2610 0.2632
21.250 0.4960 -0.2545 0.2591
21.300 0.4835 -0.2482 0.2550
21.350 0.4712 -0.2420 0.2508
21.400 0.4593 -0.2359 0.2467
21.450 0.4476 -0.2300 0.2426
21.500 0.4362 -0.2243 0.2385
21.550 0.4252 -0.2187 0.2344
21.600 0.4144 -0.2132 0.2303
21.650 0.4039 -0.2078 0.2262
21.700 0.3936 -0.2026 0.2222
21.750 0.3836 -0.1975 0.2182
21.800 0.3738 -0.1925 0.2143
21.850 0.3643 -0.1877 0.2103
21.900 0.3551 -0.1829 0.2064
21.950 0.3460 -0.1783 0.2026
22.000 0.3372 -0.1738 0.1987
22.050 0.3287 -0.1694 0.1950
22.100 0.3203 -0.1651 0.1912
22.150 0.3122 -0.1609 0.1875
22.200 0.3042 -0.1569 0.1839
22.250 0.2965 -0.1529 0.1802
22.300 0.2889 -0.1490 0.1767
22.350 0.2816 -0.1452 0.1732
22.400 0.2744 -0.1415 0.1697
22.450 0.2674 -0.1380 0.1663
22.500 0.2606 -0.1345 0.1629
22.550 0.2540 -0.1310 0.1596
22.600 0.2475 -0.1277 0.1563
22.650 0.2412 -0.1245 0.1530
22.700 0.2350 -0.1213 0.1499
22.750 0.2291 -0.1182 0.1467
22.800 0.2232 -0.1152 0.1436
22.850 0.2175 -0.1123 0.1406
22.900 0.2120 -0.1094 0.1376
22.950 0.2066 -0.1067 0.1347
23.000 0.2013 -0.1039 0.1318
23.050 0.1962 -0.1013 0.1290
23.100 0.1912 -0.0987 0.1262
23.150 0.1863 -0.0962 0.1235
23.200 0.1816 -0.0938 0.1208
23.250 0.1769 -0.0914 0.1181
23.300 0.1724 -0.0890 0.1155
23.350 0.1680 -0.0868 0.1130
23.400 0.1638 -0.0846 0.1105
23.450 0.1596 -0.0824 0.1080
23.500 0.1555 -0.0803 0.1056
23.550 0.1515 -0.0783 0.1033
23.600 0.1477 -0.0763 0.1009
23.650 0.1439 -0.0743 0.0987
23.700 0.1402 -0.0724 0.0964
23.750 0.1367 -0.0706 0.0943
23.800 0.1332 -0.0688 0.0921
23.850 0.1298 -0.0670 0.0900
23.900 0.1265 -0.0653 0.0880
23.950 0.1233 -0.0637 0.0859
24.000 0.1201 -0.0620 0.0840
24.050 0.1171 -0.0605 0.0820
24.100 0.1141 -0.0589 0.0801
24.150 0.1112 -0.0574 0.0783
24.200 0.1083 -0.0560 0.0765
24.250 0.1056 -0.0545 0.0747
24.300 0.1029 -0.0531 0.0729
24.350 0.1002 -0.0518 0.0712
24.400 0.0977 -0.0505 0.0696
24.450 0.0952 -0.0492 0.0679
24.500 0.0928 -0.0479 0.0663
24.550 0.0904 -0.0467 0.0648
24.600 0.0881 -0.0455 0.0632
24.650 0.0859 -0.0444 0.0618
24.700 0.0837 -0.0432 0.0603
24.750 0.0815 -0.0421 0.0589
24.800 0.0795 -0.0410 0.0575
24.850 0.0774 -0.0400 0.0561
24.900 0.0755 -0.0390 0.0547
24.950 0.0735 -0.0380 0.0534
25.000 0.0717 -0.0370 0.0522
25.050 0.0698 -0.0361 0.0509
25.100 0.0680 -0.0352 0.0497
25.150 0.0663 -0.0343 0.0485
25.200 0.0646 -0.0334 0.0473
25.250 0.0630 -0.0325 0.0462
25.300 0.0614 -0.0317 0.0451
25.350 0.0598 -0.0309 0.0440
25.400 0.0583 -0.0301 0.0429
25.450 0.0568 -0.0293 0.0419
25.500 0.0553 -0.0286 0.0408
25.550 0.0539 -0.0279 0.0399
25.600 0.0526 -0.0272 0.0389
25.650 0.0512 -0.0265 0.0379
25.700 0.0499 -0.0258 0.0370
25.750 0.0486 -0.0251 0.0361
25.800 0.0474 -0.0245 0.0352
25.850 0.0462 -0.0239 0.0344
25.900 0.0450 -0.0233 0.0335
25.950 0.0439 -0.0227 0.0327
26.000 0.0427 -0.0221 0.0319
26.050 0.0417 -0.0215 0.0311
26.100 0.0406 -0.0210 0.0303
26.150 0.0396 -0.0204 0.0296
26.200 0.0385 -0.0199 0.0289
26.250 0.0376 -0.0194 0.0282
26.300 0.0366 -0.0189 0.0275
26.350 0.0357 -0.0184 0.0268
26.400 0.0348 -0.0180 0.0261
26.450 0.0339 -0.0175 0.0255
26.500 0.0330 -0.0171 0.0248
26.550 0.0322 -0.0166 0.0242
26.600 0.0313 -0.0162 0.0236
26.650 0.0305 -0.0158 0.0230
26.700 0.0298 -0.0154 0.0225
26.750 0.0290 -0.0150 0.0219
26.800 0.0283 -0.0146 0.0214
26.850 0.0275 -0.0142 0.0208
26.900 0.0268 -0.0139 0.0203
26.950 0.0262 -0.0135 0.0198
27.000 0.0255 -0.0132 0.0193
27.050 0.0248 -0.0128 0.0188
27.100 0.0242 -0.0125 0.0184
27.150 0.0236 -0.0122 0.0179
27.200 0.0230 -0.0119 0.0175
27.250 0.0224 -0.0116 0.0170
27.300 0.0218 -0.0113 0.0166
27.350 0.0213 -0.0110 0.0162
27.400 0.0207 -0.0107 0.0158
27.450 0.0202 -0.0104 0.0154
27.500 0.0197 -0.0102 0.0150
27.550 0.0192 -0.0099 0.0146
27.600 0.0187 -0.0097 0.0142
27.650 0.0182 -0.0094 0.0139
27.700 0.0178 -0.0092 0.0135
27.750 0.0173 -0.0089 0.0132
27.800 0.0169 -0.0087 0.0129
27.850 0.0164 -0.0085 0.0125
27.900 0.0160 -0.0083 0.0122
27.950 0.0156 -0.0081 0.0119
28.000 0.0152 -0.0079 0.0116
28.050 0.0148 -0.0077 0.0113
28.100 0.0144 -0.0075 0.0110
28.150 0.0141 -0.0073 0.0108
28.200 0.0137 -0.0071 0.0105
28.250 0.0134 -0.0069 0.0102
28.300 0.0130 -0.0067 0.0100
28.350 0.0127 -0.0066 0.0097
28.400 0.0124 -0.0064 0.0095
28.450 0.0121 -0.0062 0.0092
28.500 0.0117 -0.0061 0.0090
28.550 0.0114 -0.0059 0.0088
28.600 0.0112 -0.0058 0.0086
28.650 0.0109 -0.0056 0.0083
28.700 0.0106 -0.0055 0.0081
28.750 0.0103 -0.0053 0.0079
28.800 0.0101 -0.0052 0.0077
28.850 0.0098 -0.0051 0.0075
28.900 0.0096 -0.0049 0.0073
28.950 0.0093 -0.0048 0.0072
29.000 0.0091 -0.0047 0.0070
29.050 0.0088 -0.0046 0.0068
29.100 0.0086 -0.0045 0.0066
29.150 0.0084 -0.0043 0.0065
29.200 0.0082 -0.0042 0.0063
29.250 0.0080 -0.0041 0.0061
29.300 0.0078 -0.0040 0.0060
29.350 0.0076 -0.0039 0.0058
29.400 0.0074 -0.0038 0.0057
29.450 0.0072 -0.0037 0.0055
29.500 0.0070 -0.0036 0.0054
29.550 0.0068 -0.0035 0.0053
29.600 0.0067 -0.0034 0.0051
29.650 0.0065 -0.0033 0.0050
29.700 0.0063 -0.0033 0.0049
29.750 0.0062 -0.0032 0.0047
29.800 0.0060 -0.0031 0.0046
29.850 0.0058 -0.0030 0.0045
29.900 0.0057 -0.0029 0.0044
29.950 0.0056 -0.0029 0.0043
30.000 0.0054 -0.0028 0.0042
30.050 0.0053 -0.0027 0.0041
30.100 0.0051 -0.0027 0.0040
30.150 0.0050 -0.0026 0.0039
30.200 0.0049 -0.0025 0.0038
30.250 0.0048 -0.0025 0.0037
30.300 0.0046 -0.0024 0.0036
30.350 0.0045 -0.0023 0.0035
30.400 0.0044 -0.0023 0.0034
30.450 0.0043 -0.0022 0.0033
30.500 0.0042 -0.0022 0.0032
30.550 0.0041 -0.0021 0.0031
30.600 0.0040 -0.0021 0.0031
30.650 0.0039 -0.0020 0.0030
30.700 0.0038 -0.0019 0.0029
30.750 0.0037 -0.0019 0.0028
30.800 0.0036 -0.0018 0.0028
30.850 0.0035 -0.0018 0.0027
30.900 0.0034 -0.0018 0.0026
30.950 0.0033 -0.0017 0.0026
31.000 0.0032 -0.0017 0.0025
31.050 0.0031 -0.0016 0.0024
31.100 0.0031 -0.0016 0.0024
31.150 0.0030 -0.0015 0.0023
31.200 0.0029 -0.0015 0.0022
31.250 0.0028 -0.0015 0.0022
31.300 0.0028 -0.0014 0.0021
31.350 0.0027 -0.0014 0.0021
31.400 0.0026 -0.0014 0.0020
31.450 0.0026 -0.0013 0.0020
31.500 0.0025 -0.0013 0.0019
31.550 0.0024 -0.0013 0.0019
31.600 0.0024 -0.0012 0.0018
31.650 0.0023 -0.0012 0.0018
31.700 0.0022 -0.0012 0.0017
31.750 0.0022 -0.0011 0.0017
31.800 0.0021 -0.0011 0.0017
31.850 0.0021 -0.0011 0.0016
31.900 0.0020 -0.0010 0.0016
31.950 0.0020 -0.0010 0.0015
32.000 0.0019 -0.0010 0.0015
32.050 0.0019 -0.0010 0.0015
32.100 0.0018 -0.0009 0.0014
32.150 0.0018 -0.0009 0.0014
32.200 0.0017 -0.0009 0.0013
32.250 0.0017 -0.0009 0.0013
32.300 0.0016 -0.0009 0.0013
32.350 0.0016 -0.0008 0.0012
32.400 0.0016 -0.0008 0.0012
32.450 0.0015 -0.0008 0.0012
32.500 0.0015 -0.0008 0.0012
32.550 0.0014 -0.0007 0.0011
32.600 0.0014 -0.0007 0.0011
32.650 0.0014 -0.0007 0.0011
32.700 0.0013 -0.0007 0.0010
32.750 0.0013 -0.0007 0.0010
32.800 0.0013 -0.0007 0.0010
32.850 0.0012 -0.0006 0.0010
32.900 0.0012 -0.0006 0.0009
32.950 0.0012 -0.0006 0.0009
33.000 0.0011 -0.0006 0.0009
33.050 0.0011 -0.0006 0.0009
33.100 0.0011 -0.0006 0.0008
33.150 0.0011 -0.0005 0.0008
33.200 0.0010 -0.0005 0.0008
33.250 0.0010 -0.0005 0.0008
33.300 0.0010 -0.0005 0.0008
33.350 0.0010 -0.0005 0.0007
33.400 0.0009 -0.0005 0.0007
33.450 0.0009 -0.0005 0.0007
33.500 0.0009 -0.0005 0.0007
33.550 0.0009 -0.0004 0.0007
33.600 0.0008 -0.0004 0.0007
33.650 0.0008 -0.0004 0.0006
33.700 0.0008 -0.0004 0.0006
33.750 0.0008 -0.0004 0.0006
33.800 0.0008 -0.0004 0.0006
33.850 0.0007 -0.0004 0.0006
33.900 0.0007 -0.0004 0.0006
33.950 0.0007 -0.0004 0.0005
34.000 0.0007 -0.0004 0.0005
34.050 0.0007 -0.0003 0.0005
34.100 0.0007 -0.0003 0.0005
34.150 0.0006 -0.0003 0.0005
34.200 0.0006 -0.0003 0.0005
34.250 0.0006 -0.0003 0.0005
34.300 0.0006 -0.0003 0.0005
34.350 0.0006 -0.0003 0.0004
34.400 0.0006 -0.0003 0.0004
34.450 0.0005 -0.0003 0.0004
34.500 0.0005 -0.0003 0.0004
34.550 0.0005 -0.0003 0.0004
34.600 0.0005 -0.0003 0.0004
34.650 0.0005 -0.0003 0.0004
34.700 0.0005 -0.0002 0.0004
34.750 0.0005 -0.0002 0.0004
34.800 0.0005 -0.0002 0.0004
34.850 0.0004 -0.0002 0.0003
34.900 0.0004 -0.0002 0.0003
34.950 0.0004 -0.0002 0.0003
35.000 0.0004 -0.0002 0.0003
35.050 0.0004 -0.0002 0.0003
35.100 0.0004 -0.0002 0.0003
35.150 0.0004 -0.0002 0.0003
35.200 0.0004 -0.0002 0.0003
35.250 0.0004 -0.0002 0.0003
35.300 0.0003 -0.0002 0.0003
35.350 0.0003 -0.0002 0.0003
35.400 0.0003 -0.0002 0.0003
35.450 0.0003 -0.0002 0.0003
35.500 0.0003 -0.0002 0.0002
35.550 0.0003 -0.0002 0.0002
35.600 0.0003 -0.0002 0.0002
35.650 0.0003 -0.0002 0.0002
35.700 0.0003 -0.0001 0.0002
35.750 0.0003 -0.0001 0.0002
35.800 0.0003 -0.0001 0.0002
35.850 0.0003 -0.0001 0.0002
35.900 0.0003 -0.0001 0.0002
35.950 0.0003 -0.0001 0.0002
36.000 0.0002 -0.0001 0.0002
36.050 0.0002 -0.0001 0.0002
36.100 0.0002 -0.0001 0.0002
36.150 0.0002 -0.0001 0.0002
36.200 0.0002 -0.0001 0.0002
36.250 0.0002 -0.0001 0.0002
36.300 0.0002 -0.0001 0.0002
36.350 0.0002 -0.0001 0.0002
36.400 0.0002 -0.0001 0.0002
36.450 0.0002 -0.0001 0.0001
36.500 0.0002 -0.0001 0.0001
36.550 0.0002 -0.0001 0.0001
36.600 0.0002 -0.0001 0.0001
36.650 0.0002 -0.0001 0.0001
36.700 0.0002 -0.0001 0.0001
36.750 0.0002 -0.0001 0.0001
36.800 0.0002 -0.0001 0.0001
36.850 0.0002 -0.0001 0.0001
36.900 0.0002 -0.0001 0.0001
36.950 0.0001 -0.0001 0.0001
37.000 0.0001 -0.0001 0.0001
37.050 0.0001 -0.0001 0.0001
37.100 0.0001 -0.0001 0.0001
37.150 0.0001 -0.0001 0.0001
37.200 0.0001 -0.0001 0.0001
37.250 0.0001 -0.0001 0.0001
37.300 0.0001 -0.0001 0.0001
37.350 0.0001 -0.0001 0.0001
37.400 0.0001 -0.0001 0.0001
37.450 0.0001 -0.0001 0.0001
37.500 0.0001 -0.0001 0.0001
37.550 0.0001 -0.0001 0.0001
37.600 0.0001 -0.0001 0.0001
37.650 0.0001 -0.0001 0.0001
37.700 0.0001 -0.0001 0.0001
37.750 0.0001 -0.0001 0.0001
37.800 0.0001 -0.0000 0.0001
37.850 0.0001 -0.0000 0.0001
37.900 0.0001 -0.0000 0.0001
37.950 0.0001 -0.0000 0.0001
38.000 0.0001 -0.0000 0.0001
38.050 0.0001 -0.0000 0.0001
38.100 0.0001 -0.0000 0.0001
38.150 0.0001 -0.0000 0.0001
38.200 0.0001 -0.0000 0.0001
38.250 0.0001 -0.0000 0.0001
38.300 0.0001 -0.0000 0.0001
38.350 0.0001 -0.0000 0.0001
38.400 0.0001 -0.0000 0.0001
38.450 0.0001 -0.0000 0.0001
38.500 0.0001 -0.0000 0.0001
38.550 0.0001 -0.0000 0.0001
38.600 0.0001 -0.0000 0.0000
38.650 0.0001 -0.0000 0.0000
38.700 0.0001 -0.0000 0.0000
38.750 0.0001 -0.0000 0.0000
38.800 0.0001 -0.0000 0.0000
38.850 0.0001 -0.0000 0.0000
38.900 0.0001 -0.0000 0.0000
38.950 0.0001 -0.0000 0.0000
39.000 0.0001 -0.0000 0.0000
39.050 0.0001 -0.0000 0.0000
39.100 0.0000 -0.0000 0.0000
39.150 0.0000 -0.0000 0.0000
39.200 0.0000 -0.0000 0.0000
39.250 0.0000 -0.0000 0.0000
39.300 0.0000 -0.0000 0.0000
39.350 0.0000 -0.0000 0.0000
39.400 0.0000 -0.0000 0.0000
39.450 0.0000 -0.0000 0.0000
39.500 0.0000 -0.0000 0.0000
39.550 0.0000 -0.0000 0.0000
39.600 0.0000 -0.0000 0.0000
39.650 0.0000 -0.0000 0.0000
39.700 0.0000 -0.0000 0.0000
39.750 0.0000 -0.0000 0.0000
39.800 0.0000 -0.0000 0.0000
39.850 0.0000 -0.0000 0.0000
39.900 0.0000 -0.0000 0.0000
39.950 0.0000 -0.0000 0.0000


==> figs/vdp_ts_SontagB.dat <==
t x1 x2 u
0.000 9.8000 0.0000 -1.6700
0.050 9.7355 -1.5966 -2.4107
0.100 9.6439 -1.5907 -2.3988
0.150 9.5532 -1.5817 -2.3862
0.200 9.4633 -1.5726 -2.3736
0.250 9.3743 -1.5633 -2.3608
0.300 9.2861 -1.5539 -2.3480
0.350 9.1988 -1.5443 -2.3350
0.400 9.1123 -1.5345 -2.3220
0.450 9.0266 -1.5246 -2.3088
0.500 8.9417 -1.5145 -2.2956
0.550 8.8576 -1.5042 -2.2823
0.600 8.7744 -1.4938 -2.2689
0.650 8.6919 -1.4833 -2.2554
0.700 8.6103 -1.4726 -2.2418
0.750 8.5294 -1.4617 -2.2281
0.800 8.4494 -1.4508 -2.2144
0.850 8.3701 -1.4397 -2.2006
0.900 8.2916 -1.4317 -2.1870
0.950 8.2135 -1.4473 -2.1742
1.000 8.1354 -1.4638 -2.1586
1.050 8.0575 -1.4789 -2.1388
1.100 7.9800 -1.4816 -2.1183
1.150 7.9031 -1.4734 -2.1005
1.200 7.8268 -1.4640 -2.0829
1.250 7.7511 -1.4542 -2.0651
1.300 7.6761 -1.4440 -2.0472
1.350 7.6016 -1.4333 -2.0295
1.400 7.5279 -1.4221 -2.0119
1.450 7.4548 -1.4104 -1.9945
1.500 7.3824 -1.3983 -1.9775
1.550 7.3107 -1.3858 -1.9607
1.600 7.2398 -1.3731 -1.9442
1.650 7.1695 -1.3603 -1.9279
1.700 7.1000 -1.3474 -1.9118
1.750 7.0312 -1.3374 -1.8926
1.800 6.9630 -1.3331 -1.8659
1.850 6.8952 -1.3297 -1.8350
1.900 6.8279 -1.3278 -1.7963
1.950 6.7611 -1.3270 -1.7458
2.000 6.6949 -1.3180 -1.7149
2.050 6.6293 -1.3047 -1.7001
2.100 6.5644 -1.2913 -1.6859
2.150 6.5002 -1.2779 -1.6717
2.200 6.4366 -1.2647 -1.6574
2.250 6.3737 -1.2517 -1.6431
2.300 6.3114 -1.2387 -1.6287
2.350 6.2498 -1.2258 -1.6143
2.400 6.1889 -1.2130 -1.5999
2.450 6.1285 -1.2003 -1.5855
2.500 6.0688 -1.1877 -1.5710
2.550 6.0098 -1.1752 -1.5564
2.600 5.9513 -1.1628 -1.5419
2.650 5.8935 -1.1505 -1.5273
2.700 5.8363 -1.1383 -1.5126
2.750 5.7796 -1.1262 -1.4979
2.800 5.7236 -1.1142 -1.4832
2.850 5.6682 -1.1023 -1.4684
2.900 5.6134 -1.0905 -1.4536
2.950 5.5592 -1.0787 -1.4388
3.000 5.5055 -1.0671 -1.4239
3.050 5.4525 -1.0556 -1.4090
3.100 5.4000 -1.0441 -1.3940
3.150 5.3481 -1.0328 -1.3790
3.200 5.2967 -1.0216 -1.3640
3.250 5.2459 -1.0104 -1.3489
3.300 5.1956 -0.9994 -1.3337
3.350 5.1460 -0.9885 -1.3186
3.400 5.0968 -0.9777 -1.3034
3.450 5.0482 -0.9670 -1.2881
3.500 5.0001 -0.9564 -1.2729
3.550 4.9525 -0.9460 -1.2576
3.600 4.9055 -0.9357 -1.2423
3.650 4.8590 -0.9255 -1.2269
3.700 4.8129 -0.9154 -1.2116
3.750 4.7674 -0.9055 -1.1962
3.800 4.7224 -0.8957 -1.1808
3.850 4.6778 -0.8861 -1.1654
3.900 4.6338 -0.8766 -1.1500
3.950 4.5902 -0.8673 -1.1346
4.000 4.5470 -0.8582 -1.1192
4.050 4.5044 -0.8492 -1.1038
4.100 4.4621 -0.8404 -1.0884
4.150 4.4203 -0.8318 -1.0730
4.200 4.3789 -0.8233 -1.0576
4.250 4.3380 -0.8151 -1.0422
4.300 4.2974 -0.8070 -1.0269
4.350 4.2573 -0.7991 -1.0116
4.400 4.2175 -0.7914 -0.9963
4.450 4.1781 -0.7838 -0.9810
4.500 4.1391 -0.7765 -0.9658
4.550 4.1005 -0.7693 -0.9505
4.600 4.0622 -0.7623 -0.9353
4.650 4.0243 -0.7555 -0.9201
4.700 3.9867 -0.7488 -0.9049
4.750 3.9494 -0.7423 -0.8898
4.800 3.9124 -0.7360 -0.8746
4.850 3.8758 -0.7298 -0.8595
4.900 3.8394 -0.7238 -0.8444
4.950 3.8034 -0.7180 -0.8293
5.000 3.7676 -0.7123 -0.8141
5.050 3.7322 -0.7067 -0.7990
5.100 3.6970 -0.7013 -0.7839
5.150 3.6620 -0.6960 -0.7687
5.200 3.6273 -0.6909 -0.7536
5.250 3.5929 -0.6858 -0.7384
5.300 3.5588 -0.6809 -0.7232
5.350 3.5248 -0.6761 -0.7080
5.400 3.4911 -0.6715 -0.6928
5.450 3.4577 -0.6669 -0.6775
5.500 3.4245 -0.6625 -0.6622
5.550 3.3914 -0.6581 -0.6468
5.600 3.3586 -0.6539 -0.6314
5.650 3.3261 -0.6497 -0.6159
5.700 3.2937 -0.6457 -0.6004
5.750 3.2615 -0.6417 -0.5848
5.800 3.2295 -0.6378 -0.5692
5.850 3.1977 -0.6340 -0.5535
5.900 3.1661 -0.6303 -0.5377
5.950 3.1347 -0.6267 -0.5219
6.000 3.1034 -0.6232 -0.5059
6.050 3.0723 -0.6198 -0.4899
6.100 3.0414 -0.6164 -0.4738
6.150 3.0107 -0.6131 -0.4577
6.200 2.9801 -0.6099 -0.4414
6.250 2.9497 -0.6067 -0.4250
6.300 2.9195 -0.6037 -0.4085
6.350 2.8893 -0.6007 -0.3920
6.400 2.8594 -0.5978 -0.3753
6.450 2.8296 -0.5950 -0.3586
6.500 2.7999 -0.5922 -0.3417
6.550 2.7703 -0.5896 -0.3248
6.600 2.7409 -0.5870 -0.3077
6.650 2.7116 -0.5845 -0.2906
6.700 2.6825 -0.5821 -0.2733
6.750 2.6534 -0.5797 -0.2560
6.800 2.6245 -0.5775 -0.2386
6.850 2.5957 -0.5754 -0.2212
6.900 2.5670 -0.5734 -0.2037
6.950 2.5383 -0.5715 -0.1863
7.000 2.5098 -0.5697 -0.1688
7.050 2.4814 -0.5681 -0.1514
7.100 2.4530 -0.5666 -0.1342
7.150 2.4247 -0.5653 -0.1171
7.200 2.3965 -0.5642 -0.1003
7.250 2.3683 -0.5633 -0.0840
7.300 2.3401 -0.5628 -0.0682
7.350 2.3120 -0.5625 -0.0533
7.400 2.2839 -0.5626 -0.0394
7.450 2.2557 -0.5632 -0.0269
7.500 2.2275 -0.5644 -0.0164
7.550 2.1993 -0.5662 -0.0082
7.600 2.1709 -0.5690 -0.0029
7.650 2.1424 -0.5728 -0.0004
7.700 2.1136 -0.5777 0.0000
7.750 2.0846 -0.5838 0.0008
7.800 2.0552 -0.5905 0.0067
7.850 2.0255 -0.5970 0.0223
7.900 1.9955 -0.6022 0.0476
7.950 1.9653 -0.6052 0.0771
8.000 1.9351 -0.6061 0.1051
8.050 1.9048 -0.6052 0.1292
8.100 1.8746 -0.6031 0.1494
8.150 1.8445 -0.6001 0.1667
8.200 1.8146 -0.5966 0.1820
8.250 1.7848 -0.5928 0.1958
8.300 1.7553 -0.5886 0.2084
8.350 1.7260 -0.5842 0.2200
8.400 1.6969 -0.5796 0.2307
8.450 1.6680 -0.5749 0.2406
8.500 1.6394 -0.5700 0.2498
8.550 1.6110 -0.5649 0.2582
8.600 1.5829 -0.5597 0.2661
8.650 1.5550 -0.5544 0.2733
8.700 1.5275 -0.5490 0.2800
8.750 1.5001 -0.5434 0.2862
8.800 1.4731 -0.5378 0.2919
8.850 1.4464 -0.5320 0.2971
8.900 1.4199 -0.5261 0.3019
8.950 1.3938 -0.5201 0.3063
9.000 1.3679 -0.5140 0.3103
9.050 1.3424 -0.5078 0.3140
9.100 1.3171 -0.5015 0.3173
9.150 1.2922 -0.4950 0.3202
9.200 1.2676 -0.4885 0.3229
9.250 1.2434 -0.4818 0.3252
9.300 1.2194 -0.4751 0.3273
9.350 1.1959 -0.4682 0.3290
9.400 1.1726 -0.4612 0.3305
9.450 1.1497 -0.4541 0.3317
9.500 1.1272 -0.4469 0.3326
9.550 1.1051 -0.4397 0.3333
9.600 1.0833 -0.4323 0.3337
9.650 1.0618 -0.4249 0.3338
9.700 1.0408 -0.4174 0.3337
9.750 1.0201 -0.4099 0.3333
9.800 0.9998 -0.4023 0.3327
9.850 0.9799 -0.3948 0.3318
9.900 0.9603 -0.3872 0.3308
9.950 0.9411 -0.3796 0.3295
10.000 0.9223 -0.3721 0.3279
10.050 0.9039 -0.3646 0.3262
10.100 0.8859 -0.3572 0.3243
10.150 0.8682 -0.3499 0.3222
10.200 0.8509 -0.3427 0.3199
10.250 0.8339 -0.3356 0.3175
10.300 0.8173 -0.3286 0.3150
10.350 0.8011 -0.3217 0.3123
10.400 0.7852 -0.3149 0.3095
10.450 0.7696 -0.3083 0.3066
10.500 0.7543 -0.3018 0.3037
10.550 0.7394 -0.2955 0.3006
10.600 0.7248 -0.2894 0.2976
10.650 0.7105 -0.2833 0.2944
10.700 0.6964 -0.2775 0.2912
10.750 0.6827 -0.2717 0.2880
10.800 0.6693 -0.2662 0.2848
10.850 0.6561 -0.2607 0.2815
10.900 0.6432 -0.2554 0.2782
10.950 0.6305 -0.2502 0.2749
11.000 0.6182 -0.2452 0.2716
11.050 0.6060 -0.2403 0.2684
11.100 0.5941 -0.2355 0.2651
11.150 0.5825 -0.2308 0.2618
11.200 0.5710 -0.2263 0.2585
11.250 0.5598 -0.2218 0.2553
11.300 0.5489 -0.2175 0.2520
11.350 0.5381 -0.2132 0.2488
11.400 0.5275 -0.2091 0.2456
11.450 0.5172 -0.2051 0.2424
11.500 0.5070 -0.2011 0.2392
11.550 0.4971 -0.1972 0.2361
11.600 0.4873 -0.1934 0.2329
11.650 0.4777 -0.1897 0.2298
11.700 0.4683 -0.1861 0.2267
11.750 0.4591 -0.1826 0.2236
11.800 0.4501 -0.1791 0.2206
11.850 0.4412 -0.1757 0.2175
11.900 0.4325 -0.1723 0.2145
11.950 0.4240 -0.1691 0.2115
12.000 0.4156 -0.1659 0.2085
12.050 0.4074 -0.1627 0.2056
12.100 0.3993 -0.1596 0.2027
12.150 0.3914 -0.1566 0.1998
12.200 0.3837 -0.1536 0.1969
12.250 0.3761 -0.1507 0.1940
12.300 0.3686 -0.1478 0.1912
12.350 0.3613 -0.1450 0.1884
12.400 0.3541 -0.1423 0.1856
12.450 0.3470 -0.1396 0.1828
12.500 0.3401 -0.1369 0.1801
12.550 0.3333 -0.1343 0.1774
12.600 0.3267 -0.1317 0.1747
12.650 0.3202 -0.1292 0.1721
12.700 0.3138 -0.1267 0.1694
12.750 0.3075 -0.1243 0.1668
12.800 0.3013 -0.1219 0.1642
12.850 0.2953 -0.1195 0.1617
12.900 0.2894 -0.1172 0.1591
12.950 0.2836 -0.1150 0.1566
13.000 0.2779 -0.1127 0.1541
13.050 0.2723 -0.1106 0.1517
13.100 0.2668 -0.1084 0.1493
13.150 0.2615 -0.1063 0.1468
13.200 0.2562 -0.1042 0.1445
13.250 0.2510 -0.1022 0.1421
13.300 0.2460 -0.1002 0.1398
13.350 0.2410 -0.0982 0.1375
13.400 0.2362 -0.0963 0.1352
13.450 0.2314 -0.0944 0.1330
13.500 0.2267 -0.0926 0.1308
13.550 0.2221 -0.0907 0.1286
13.600 0.2176 -0.0889 0.1264
13.650 0.2132 -0.0872 0.1243
13.700 0.2089 -0.0855 0.1222
13.750 0.2047 -0.0838 0.1201
13.800 0.2006 -0.0821 0.1180
13.850 0.1965 -0.0805 0.1160
13.900 0.1925 -0.0789 0.1140
13.950 0.1886 -0.0773 0.1120
14.000 0.1848 -0.0757 0.1101
14.050 0.1810 -0.0742 0.1082
14.100 0.1774 -0.0727 0.1063
14.150 0.1738 -0.0713 0.1044
14.200 0.1702 -0.0699 0.1026
14.250 0.1668 -0.0685 0.1007
14.300 0.1634 -0.0671 0.0990
14.350 0.1601 -0.0657 0.0972
14.400 0.1568 -0.0644 0.0955
14.450 0.1536 -0.0631 0.0937
14.500 0.1505 -0.0618 0.0921
14.550 0.1474 -0.0606 0.0904
14.600 0.1444 -0.0594 0.0888
14.650 0.1415 -0.0582 0.0872
14.700 0.1386 -0.0570 0.0856
14.750 0.1358 -0.0558 0.0840
14.800 0.1330 -0.0547 0.0825
14.850 0.1303 -0.0536 0.0810
14.900 0.1277 -0.0525 0.0795
14.950 0.1251 -0.0515 0.0780
15.000 0.1225 -0.0504 0.0766
15.050 0.1200 -0.0494 0.0752
15.100 0.1176 -0.0484 0.0738
15.150 0.1152 -0.0474 0.0724
15.200 0.1128 -0.0464 0.0711
15.250 0.1105 -0.0455 0.0697
15.300 0.1083 -0.0446 0.0684
15.350 0.1061 -0.0437 0.0671
15.400 0.1039 -0.0428 0.0659
15.450 0.1018 -0.0419 0.0647
15.500 0.0997 -0.0410 0.0634
15.550 0.0977 -0.0402 0.0622
15.600 0.0957 -0.0394 0.0611
15.650 0.0938 -0.0386 0.0599
15.700 0.0919 -0.0378 0.0588
15.750 0.0900 -0.0370 0.0577
15.800 0.0882 -0.0363 0.0566
15.850 0.0864 -0.0355 0.0555
15.900 0.0846 -0.0348 0.0544
15.950 0.0829 -0.0341 0.0534
16.000 0.0812 -0.0334 0.0524
16.050 0.0795 -0.0327 0.0514
16.100 0.0779 -0.0321 0.0504
16.150 0.0763 -0.0314 0.0494
16.200 0.0748 -0.0308 0.0485
16.250 0.0733 -0.0301 0.0475
16.300 0.0718 -0.0295 0.0466
16.350 0.0703 -0.0289 0.0457
16.400 0.0689 -0.0283 0.0448
16.450 0.0675 -0.0277 0.0440
16.500 0.0661 -0.0272 0.0431
16.550 0.0648 -0.0266 0.0423
16.600 0.0634 -0.0261 0.0415
16.650 0.0621 -0.0256 0.0407
16.700 0.0609 -0.0250 0.0399
16.750 0.0596 -0.0245 0.0391
16.800 0.0584 -0.0240 0.0383
16.850 0.0572 -0.0235 0.0376
16.900 0.0561 -0.0230 0.0369
16.950 0.0549 -0.0226 0.0361
17.000 0.0538 -0.0221 0.0354
17.050 0.0527 -0.0217 0.0347
17.100 0.0516 -0.0212 0.0341
17.150 0.0506 -0.0208 0.0334
17.200 0.0496 -0.0204 0.0327
17.250 0.0486 -0.0200 0.0321
17.300 0.0476 -0.0195 0.0315
17.350 0.0466 -0.0191 0.0308
17.400 0.0457 -0.0188 0.0302
17.450 0.0447 -0.0184 0.0296
17.500 0.0438 -0.0180 0.0291
17.550 0.0429 -0.0176 0.0285
17.600 0.0421 -0.0173 0.0279
17.650 0.0412 -0.0169 0.0274
17.700 0.0404 -0.0166 0.0268
17.750 0.0395 -0.0162 0.0263
17.800 0.0387 -0.0159 0.0258
17.850 0.0380 -0.0156 0.0253
17.900 0.0372 -0.0153 0.0248
17.950 0.0364 -0.0150 0.0243
18.000 0.0357 -0.0146 0.0238
18.050 0.0350 -0.0144 0.0233
18.100 0.0343 -0.0141 0.0229
18.150 0.0336 -0.0138 0.0224
18.200 0.0329 -0.0135 0.0220
18.250 0.0322 -0.0132 0.0215
18.300 0.0316 -0.0129 0.0211
18.350 0.0309 -0.0127 0.0207
18.400 0.0303 -0.0124 0.0203
18.450 0.0297 -0.0122 0.0199
18.500 0.0291 -0.0119 0.0195
18.550 0.0285 -0.0117 0.0191
18.600 0.0279 -0.0114 0.0187
18.650 0.0273 -0.0112 0.0183
18.700 0.0268 -0.0110 0.0180
18.750 0.0262 -0.0108 0.0176
18.800 0.0257 -0.0105 0.0173
18.850 0.0252 -0.0103 0.0169
18.900 0.0247 -0.0101 0.0166
18.950 0.0242 -0.0099 0.0163
19.000 0.0237 -0.0097 0.0159
19.050 0.0232 -0.0095 0.0156
19.100 0.0227 -0.0093 0.0153
19.150 0.0223 -0.0091 0.0150
19.200 0.0218 -0.0089 0.0147
19.250 0.0214 -0.0088 0.0144
19.300 0.0209 -0.0086 0.0141
19.350 0.0205 -0.0084 0.0138
19.400 0.0201 -0.0082 0.0136
19.450 0.0197 -0.0081 0.0133
19.500 0.0193 -0.0079 0.0130
19.550 0.0189 -0.0077 0.0128
19.600 0.0185 -0.0076 0.0125
19.650 0.0181 -0.0074 0.0123
19.700 0.0178 -0.0073 0.0120
19.750 0.0174 -0.0071 0.0118
19.800 0.0171 -0.0070 0.0115
19.850 0.0167 -0.0068 0.0113
19.900 0.0164 -0.0067 0.0111
19.950 0.0160 -0.0066 0.0109
20.000 0.0157 -0.0064 0.0106
20.050 0.0154 -0.0063 0.0104
20.100 0.0151 -0.0062 0.0102
20.150 0.0148 -0.0061 0.0100
20.200 0.0145 -0.0059 0.0098
20.250 0.0142 -0.0058 0.0096
20.300 0.0139 -0.0057 0.0094
20.350 0.0136 -0.0056 0.0092
20.400 0.0133 -0.0055 0.0090
20.450 0.0131 -0.0054 0.0089
20.500 0.0128 -0.0052 0.0087
20.550 0.0125 -0.0051 0.0085
20.600 0.0123 -0.0050 0.0083
20.650 0.0120 -0.0049 0.0082
20.700 0.0118 -0.0048 0.0080
20.750 0.0116 -0.0047 0.0078
20.800 0.0113 -0.0046 0.0077
20.850 0.0111 -0.0045 0.0075
20.900 0.0109 -0.0045 0.0074
20.950 0.0107 -0.0044 0.0072
21.000 0.0104 -0.0043 0.0071
21.050 0.0102 -0.0042 0.0069
21.100 0.0100 -0.0041 0.0068
21.150 0.0098 -0.0040 0.0067
21.200 0.0096 -0.0039 0.0065
21.250 0.0094 -0.0039 0.0064
21.300 0.0092 -0.0038 0.0063
21.350 0.0090 -0.0037 0.0062
21.400 0.0089 -0.0036 0.0060
21.450 0.0087 -0.0036 0.0059
21.500 0.0085 -0.0035 0.0058
21.550 0.0083 -0.0034 0.0057
21.600 0.0082 -0.0033 0.0056
21.650 0.0080 -0.0033 0.0054
21.700 0.0078 -0.0032 0.0053
21.750 0.0077 -0.0031 0.0052
21.800 0.0075 -0.0031 0.0051
21.850 0.0074 -0.0030 0.0050
21.900 0.0072 -0.0030 0.0049
21.950 0.0071 -0.0029 0.0048
22.000 0.0069 -0.0028 0.0047
22.050 0.0068 -0.0028 0.0046
22.100 0.0067 -0.0027 0.0045
22.150 0.0065 -0.0027 0.0044
22.200 0.0064 -0.0026 0.0044
22.250 0.0063 -0.0026 0.0043
22.300 0.0061 -0.0025 0.0042
22.350 0.0060 -0.0025 0.0041
22.400 0.0059 -0.0024 0.0040
22.450 0.0058 -0.0024 0.0039
22.500 0.0056 -0.0023 0.0039
22.550 0.0055 -0.0023 0.0038
22.600 0.0054 -0.0022 0.0037
22.650 0.0053 -0.0022 0.0036
22.700 0.0052 -0.0021 0.0035
22.750 0.0051 -0.0021 0.0035
22.800 0.0050 -0.0020 0.0034
22.850 0.0049 -0.0020 0.0033
22.900 0.0048 -0.0020 0.0033
22.950 0.0047 -0.0019 0.0032
23.000 0.0046 -0.0019 0.0031
23.050 0.0045 -0.0018 0.0031
23.100 0.0044 -0.0018 0.0030
23.150 0.0043 -0.0018 0.0030
23.200 0.0042 -0.0017 0.0029
23.250 0.0042 -0.0017 0.0028
23.300 0.0041 -0.0017 0.0028
23.350 0.0040 -0.0016 0.0027
23.400 0.0039 -0.0016 0.0027
23.450 0.0038 -0.0016 0.0026
23.500 0.0038 -0.0015 0.0026
23.550 0.0037 -0.0015 0.0025
23.600 0.0036 -0.0015 0.0025
23.650 0.0035 -0.0014 0.0024
23.700 0.0035 -0.0014 0.0024
23.750 0.0034 -0.0014 0.0023
23.800 0.0033 -0.0014 0.0023
23.850 0.0033 -0.0013 0.0022
23.900 0.0032 -0.0013 0.0022
23.950 0.0031 -0.0013 0.0021
24.000 0.0031 -0.0013 0.0021
24.050 0.0030 -0.0012 0.0020
24.100 0.0029 -0.0012 0.0020
24.150 0.0029 -0.0012 0.0020
24.200 0.0028 -0.0012 0.0019
24.250 0.0028 -0.0011 0.0019
24.300 0.0027 -0.0011 0.0018
24.350 0.0027 -0.0011 0.0018
24.400 0.0026 -0.0011 0.0018
24.450 0.0025 -0.0010 0.0017
24.500 0.0025 -0.0010 0.0017
24.550 0.0024 -0.0010 0.0017
24.600 0.0024 -0.0010 0.0016
24.650 0.0023 -0.0010 0.0016
24.700 0.0023 -0.0009 0.0016
24.750 0.0023 -0.0009 0.0015
24.800 0.0022 -0.0009 0.0015
24.850 0.0022 -0.0009 0.0015
24.900 0.0021 -0.0009 0.0014
24.950 0.0021 -0.0008 0.0014
25.000 0.0020 -0.0008 0.0014
25.050 0.0020 -0.0008 0.0014
25.100 0.0020 -0.0008 0.0013
25.150 0.0019 -0.0008 0.0013
25.200 0.0019 -0.0008 0.0013
25.250 0.0018 -0.0008 0.0013
25.300 0.0018 -0.0007 0.0012
25.350 0.0018 -0.0007 0.0012
25.400 0.0017 -0.0007 0.0012
25.450 0.0017 -0.0007 0.0012
25.500 0.0017 -0.0007 0.0011
25.550 0.0016 -0.0007 0.0011
25.600 0.0016 -0.0007 0.0011
25.650 0.0016 -0.0006 0.0011
25.700 0.0015 -0.0006 0.0010
25.750 0.0015 -0.0006 0.0010
25.800 0.0015 -0.0006 0.0010
25.850 0.0014 -0.0006 0.0010
25.900 0.0014 -0.0006 0.0010
25.950 0.0014 -0.0006 0.0009
26.000 0.0013 -0.0006 0.0009
26.050 0.0013 -0.0005 0.0009
26.100 0.0013 -0.0005 0.0009
26.150 0.0013 -0.0005 0.0009
26.200 0.0012 -0.0005 0.0009
26.250 0.0012 -0.0005 0.0008
26.300 0.0012 -0.0005 0.0008
26.350 0.0012 -0.0005 0.0008
26.400 0.0011 -0.0005 0.0008
26.450 0.0011 -0.0005 0.0008
26.500 0.0011 -0.0004 0.0008
26.550 0.0011 -0.0004 0.0007
26.600 0.0011 -0.0004 0.0007
26.650 0.0010 -0.0004 0.0007
26.700 0.0010 -0.0004 0.0007
26.750 0.0010 -0.0004 0.0007
26.800 0.0010 -0.0004 0.0007
26.850 0.0010 -0.0004 0.0007
26.900 0.0009 -0.0004 0.0006
26.950 0.0009 -0.0004 0.0006
27.000 0.0009 -0.0004 0.0006
27.050 0.0009 -0.0004 0.0006
27.100 0.0009 -0.0004 0.0006
27.150 0.0008 -0.0003 0.0006
27.200 0.0008 -0.0003 0.0006
27.250 0.0008 -0.0003 0.0006
27.300 0.0008 -0.0003 0.0005
27.350 0.0008 -0.0003 0.0005
27.400 0.0008 -0.0003 0.0005
27.450 0.0007 -0.0003 0.0005
27.500 0.0007 -0.0003 0.0005
27.550 0.0007 -0.0003 0.0005
27.600 0.0007 -0.0003 0.0005
27.650 0.0007 -0.0003 0.0005
27.700 0.0007 -0.0003 0.0005
27.750 0.0007 -0.0003 0.0005
27.800 0.0006 -0.0003 0.0004
27.850 0.0006 -0.0003 0.0004
27.900 0.0006 -0.0003 0.0004
27.950 0.0006 -0.0002 0.0004
28.000 0.0006 -0.0002 0.0004
28.050 0.0006 -0.0002 0.0004
28.100 0.0006 -0.0002 0.0004
28.150 0.0006 -0.0002 0.0004
28.200 0.0005 -0.0002 0.0004
28.250 0.0005 -0.0002 0.0004
28.300 0.0005 -0.0002 0.0004
28.350 0.0005 -0.0002 0.0004
28.400 0.0005 -0.0002 0.0003
28.450 0.0005 -0.0002 0.0003
28.500 0.0005 -0.0002 0.0003
28.550 0.0005 -0.0002 0.0003
28.600 0.0005 -0.0002 0.0003
28.650 0.0005 -0.0002 0.0003
28.700 0.0004 -0.0002 0.0003
28.750 0.0004 -0.0002 0.0003
28.800 0.0004 -0.0002 0.0003
28.850 0.0004 -0.0002 0.0003
28.900 0.0004 -0.0002 0.0003
28.950 0.0004 -0.0002 0.0003
29.000 0.0004 -0.0002 0.0003
29.050 0.0004 -0.0002 0.0003
29.100 0.0004 -0.0002 0.0003
29.150 0.0004 -0.0002 0.0003
29.200 0.0004 -0.0001 0.0002
29.250 0.0004 -0.0001 0.0002
29.300 0.0004 -0.0001 0.0002
29.350 0.0003 -0.0001 0.0002
29.400 0.0003 -0.0001 0.0002
29.450 0.0003 -0.0001 0.0002
29.500 0.0003 -0.0001 0.0002
29.550 0.0003 -0.0001 0.0002
29.600 0.0003 -0.0001 0.0002
29.650 0.0003 -0.0001 0.0002
29.700 0.0003 -0.0001 0.0002
29.750 0.0003 -0.0001 0.0002
29.800 0.0003 -0.0001 0.0002
29.850 0.0003 -0.0001 0.0002
29.900 0.0003 -0.0001 0.0002
29.950 0.0003 -0.0001 0.0002
30.000 0.0003 -0.0001 0.0002
30.050 0.0003 -0.0001 0.0002
30.100 0.0003 -0.0001 0.0002
30.150 0.0002 -0.0001 0.0002
30.200 0.0002 -0.0001 0.0002
30.250 0.0002 -0.0001 0.0002
30.300 0.0002 -0.0001 0.0002
30.350 0.0002 -0.0001 0.0002
30.400 0.0002 -0.0001 0.0002
30.450 0.0002 -0.0001 0.0001
30.500 0.0002 -0.0001 0.0001
30.550 0.0002 -0.0001 0.0001
30.600 0.0002 -0.0001 0.0001
30.650 0.0002 -0.0001 0.0001
30.700 0.0002 -0.0001 0.0001
30.750 0.0002 -0.0001 0.0001
30.800 0.0002 -0.0001 0.0001
30.850 0.0002 -0.0001 0.0001
30.900 0.0002 -0.0001 0.0001
30.950 0.0002 -0.0001 0.0001
31.000 0.0002 -0.0001 0.0001
31.050 0.0002 -0.0001 0.0001
31.100 0.0002 -0.0001 0.0001
31.150 0.0002 -0.0001 0.0001
31.200 0.0002 -0.0001 0.0001
31.250 0.0002 -0.0001 0.0001
31.300 0.0002 -0.0001 0.0001
31.350 0.0002 -0.0001 0.0001
31.400 0.0001 -0.0001 0.0001
31.450 0.0001 -0.0001 0.0001
31.500 0.0001 -0.0001 0.0001
31.550 0.0001 -0.0001 0.0001
31.600 0.0001 -0.0001 0.0001
31.650 0.0001 -0.0001 0.0001
31.700 0.0001 -0.0001 0.0001
31.750 0.0001 -0.0001 0.0001
31.800 0.0001 -0.0001 0.0001
31.850 0.0001 -0.0001 0.0001
31.900 0.0001 -0.0000 0.0001
31.950 0.0001 -0.0000 0.0001
32.000 0.0001 -0.0000 0.0001
32.050 0.0001 -0.0000 0.0001
32.100 0.0001 -0.0000 0.0001
32.150 0.0001 -0.0000 0.0001
32.200 0.0001 -0.0000 0.0001
32.250 0.0001 -0.0000 0.0001
32.300 0.0001 -0.0000 0.0001
32.350 0.0001 -0.0000 0.0001
32.400 0.0001 -0.0000 0.0001
32.450 0.0001 -0.0000 0.0001
32.500 0.0001 -0.0000 0.0001
32.550 0.0001 -0.0000 0.0001
32.600 0.0001 -0.0000 0.0001
32.650 0.0001 -0.0000 0.0001
32.700 0.0001 -0.0000 0.0001
32.750 0.0001 -0.0000 0.0001
32.800 0.0001 -0.0000 0.0001
32.850 0.0001 -0.0000 0.0001
32.900 0.0001 -0.0000 0.0001
32.950 0.0001 -0.0000 0.0001
33.000 0.0001 -0.0000 0.0001
33.050 0.0001 -0.0000 0.0001
33.100 0.0001 -0.0000 0.0001
33.150 0.0001 -0.0000 0.0000
33.200 0.0001 -0.0000 0.0000
33.250 0.0001 -0.0000 0.0000
33.300 0.0001 -0.0000 0.0000
33.350 0.0001 -0.0000 0.0000
33.400 0.0001 -0.0000 0.0000
33.450 0.0001 -0.0000 0.0000
33.500 0.0001 -0.0000 0.0000
33.550 0.0001 -0.0000 0.0000
33.600 0.0001 -0.0000 0.0000
33.650 0.0001 -0.0000 0.0000
33.700 0.0001 -0.0000 0.0000
33.750 0.0001 -0.0000 0.0000
33.800 0.0001 -0.0000 0.0000
33.850 0.0001 -0.0000 0.0000
33.900 0.0001 -0.0000 0.0000
33.950 0.0001 -0.0000 0.0000
34.000 0.0001 -0.0000 0.0000
34.050 0.0001 -0.0000 0.0000
34.100 0.0000 -0.0000 0.0000
34.150 0.0000 -0.0000 0.0000
34.200 0.0000 -0.0000 0.0000
34.250 0.0000 -0.0000 0.0000
34.300 0.0000 -0.0000 0.0000
34.350 0.0000 -0.0000 0.0000
34.400 0.0000 -0.0000 0.0000
34.450 0.0000 -0.0000 0.0000
34.500 0.0000 -0.0000 0.0000
34.550 0.0000 -0.0000 0.0000
34.600 0.0000 -0.0000 0.0000
34.650 0.0000 -0.0000 0.0000
34.700 0.0000 -0.0000 0.0000
34.750 0.0000 -0.0000 0.0000
34.800 0.0000 -0.0000 0.0000
34.850 0.0000 -0.0000 0.0000
34.900 0.0000 -0.0000 0.0000
34.950 0.0000 -0.0000 0.0000
35.000 0.0000 -0.0000 0.0000
35.050 0.0000 -0.0000 0.0000
35.100 0.0000 -0.0000 0.0000
35.150 0.0000 -0.0000 0.0000
35.200 0.0000 -0.0000 0.0000
35.250 0.0000 -0.0000 0.0000
35.300 0.0000 -0.0000 0.0000
35.350 0.0000 -0.0000 0.0000
35.400 0.0000 -0.0000 0.0000
35.450 0.0000 -0.0000 0.0000
35.500 0.0000 -0.0000 0.0000
35.550 0.0000 -0.0000 0.0000
35.600 0.0000 -0.0000 0.0000
35.650 0.0000 -0.0000 0.0000
35.700 0.0000 -0.0000 0.0000
35.750 0.0000 -0.0000 0.0000
35.800 0.0000 -0.0000 0.0000
35.850 0.0000 -0.0000 0.0000
35.900 0.0000 -0.0000 0.0000
35.950 0.0000 -0.0000 0.0000
36.000 0.0000 -0.0000 0.0000
36.050 0.0000 -0.0000 0.0000
36.100 0.0000 -0.0000 0.0000
36.150 0.0000 -0.0000 0.0000
36.200 0.0000 -0.0000 0.0000
36.250 0.0000 -0.0000 0.0000
36.300 0.0000 -0.0000 0.0000
36.350 0.0000 -0.0000 0.0000
36.400 0.0000 -0.0000 0.0000
36.450 0.0000 -0.0000 0.0000
36.500 0.0000 -0.0000 0.0000
36.550 0.0000 -0.0000 0.0000
36.600 0.0000 -0.0000 0.0000
36.650 0.0000 -0.0000 0.0000
36.700 0.0000 -0.0000 0.0000
36.750 0.0000 -0.0000 0.0000
36.800 0.0000 -0.0000 0.0000
36.850 0.0000 -0.0000 0.0000
36.900 0.0000 -0.0000 0.0000
36.950 0.0000 -0.0000 0.0000
37.000 0.0000 -0.0000 0.0000
37.050 0.0000 -0.0000 0.0000
37.100 0.0000 -0.0000 0.0000
37.150 0.0000 -0.0000 0.0000
37.200 0.0000 -0.0000 0.0000
37.250 0.0000 -0.0000 0.0000
37.300 0.0000 -0.0000 0.0000
37.350 0.0000 -0.0000 0.0000
37.400 0.0000 -0.0000 0.0000
37.450 0.0000 -0.0000 0.0000
37.500 0.0000 -0.0000 0.0000
37.550 0.0000 -0.0000 0.0000
37.600 0.0000 -0.0000 0.0000
37.650 0.0000 -0.0000 0.0000
37.700 0.0000 -0.0000 0.0000
37.750 0.0000 -0.0000 0.0000
37.800 0.0000 -0.0000 0.0000
37.850 0.0000 -0.0000 0.0000
37.900 0.0000 -0.0000 0.0000
37.950 0.0000 -0.0000 0.0000
38.000 0.0000 -0.0000 0.0000
38.050 0.0000 -0.0000 0.0000
38.100 0.0000 -0.0000 0.0000
38.150 0.0000 -0.0000 0.0000
38.200 0.0000 -0.0000 0.0000
38.250 0.0000 -0.0000 0.0000
38.300 0.0000 -0.0000 0.0000
38.350 0.0000 -0.0000 0.0000
38.400 0.0000 -0.0000 0.0000
38.450 0.0000 -0.0000 0.0000
38.500 0.0000 -0.0000 0.0000
38.550 0.0000 -0.0000 0.0000
38.600 0.0000 -0.0000 0.0000
38.650 0.0000 -0.0000 0.0000
38.700 0.0000 -0.0000 0.0000
38.750 0.0000 -0.0000 0.0000
38.800 0.0000 -0.0000 0.0000
38.850 0.0000 -0.0000 0.0000
38.900 0.0000 -0.0000 0.0000
38.950 0.0000 -0.0000 0.0000
39.000 0.0000 -0.0000 0.0000
39.050 0.0000 -0.0000 0.0000
39.100 0.0000 -0.0000 0.0000
39.150 0.0000 -0.0000 0.0000
39.200 0.0000 -0.0000 0.0000
39.250 0.0000 -0.0000 0.0000
39.300 0.0000 -0.0000 0.0000
39.350 0.0000 -0.0000 0.0000
39.400 0.0000 -0.0000 0.0000
39.450 0.0000 -0.0000 0.0000
39.500 0.0000 -0.0000 0.0000
39.550 0.0000 -0.0000 0.0000
39.600 0.0000 -0.0000 0.0000
39.650 0.0000 -0.0000 0.0000
39.700 0.0000 -0.0000 0.0000
39.750 0.0000 -0.0000 0.0000
39.800 0.0000 -0.0000 0.0000
39.850 0.0000 -0.0000 0.0000
39.900 0.0000 -0.0000 0.0000
39.950 0.0000 -0.0000 0.0000


==> figs/vdp_ts_learned_orig0.1.dat <==
t x1 x2 u
0.000 9.8000 0.0000 -0.7041
0.050 9.7896 -0.3972 -1.5591
0.100 9.7608 -0.7521 -1.8388
0.150 9.7148 -1.0824 -1.9945
0.200 9.6529 -1.3898 -2.0982
0.250 9.5762 -1.6754 -2.1729
0.300 9.4857 -1.9401 -2.2285
0.350 9.3825 -2.1844 -2.2705
0.400 9.2676 -2.4086 -2.3021
0.450 9.1420 -2.6121 -2.3251
0.500 9.0068 -2.7929 -2.3407
0.550 8.8632 -2.9446 -2.3486
0.600 8.7131 -3.0481 -2.3463
0.650 8.5599 -3.0637 -2.3288
0.700 8.4080 -3.0056 -2.3023
0.750 8.2596 -2.9285 -2.2742
0.800 8.1151 -2.8494 -2.2458
0.850 7.9746 -2.7713 -2.2174
0.900 7.8380 -2.6952 -2.1890
0.950 7.7051 -2.6211 -2.1609
1.000 7.5758 -2.5494 -2.1328
1.050 7.4501 -2.4800 -2.1050
1.100 7.3278 -2.4128 -2.0774
1.150 7.2088 -2.3480 -2.0499
1.200 7.0930 -2.2853 -2.0227
1.250 6.9802 -2.2248 -1.9957
1.300 6.8704 -2.1664 -1.9688
1.350 6.7635 -2.1100 -1.9422
1.400 6.6594 -2.0554 -1.9158
1.450 6.5580 -2.0028 -1.8895
1.500 6.4591 -1.9519 -1.8635
1.550 6.3627 -1.9028 -1.8376
1.600 6.2688 -1.8553 -1.8119
1.650 6.1772 -1.8094 -1.7864
1.700 6.0878 -1.7650 -1.7611
1.750 6.0007 -1.7220 -1.7359
1.800 5.9156 -1.6805 -1.7109
1.850 5.8326 -1.6403 -1.6861
1.900 5.7516 -1.6013 -1.6614
1.950 5.6724 -1.5637 -1.6369
2.000 5.5952 -1.5272 -1.6125
2.050 5.5197 -1.4919 -1.5882
2.100 5.4460 -1.4576 -1.5641
2.150 5.3739 -1.4245 -1.5401
2.200 5.3035 -1.3923 -1.5163
2.250 5.2347 -1.3611 -1.4926
2.300 5.1674 -1.3309 -1.4690
2.350 5.1016 -1.3016 -1.4455
2.400 5.0372 -1.2731 -1.4221
2.450 4.9742 -1.2455 -1.3989
2.500 4.9126 -1.2187 -1.3757
2.550 4.8524 -1.1927 -1.3527
2.600 4.7934 -1.1674 -1.3297
2.650 4.7356 -1.1429 -1.3068
2.700 4.6791 -1.1190 -1.2840
2.750 4.6237 -1.0959 -1.2613
2.800 4.5695 -1.0734 -1.2387
2.850 4.5163 -1.0515 -1.2161
2.900 4.4643 -1.0302 -1.1936
2.950 4.4133 -1.0095 -1.1712
3.000 4.3633 -0.9894 -1.1488
3.050 4.3144 -0.9698 -1.1265
3.100 4.2663 -0.9508 -1.1043
3.150 4.2193 -0.9323 -1.0820
3.200 4.1731 -0.9142 -1.0599
3.250 4.1278 -0.8966 -1.0377
3.300 4.0834 -0.8795 -1.0156
3.350 4.0399 -0.8629 -0.9935
3.400 3.9971 -0.8467 -0.9714
3.450 3.9552 -0.8309 -0.9494
3.500 3.9141 -0.8155 -0.9273
3.550 3.8737 -0.8005 -0.9053
3.600 3.8340 -0.7858 -0.8832
3.650 3.7951 -0.7716 -0.8612
3.700 3.7568 -0.7577 -0.8391
3.750 3.7193 -0.7441 -0.8170
3.800 3.6824 -0.7309 -0.7949
3.850 3.6462 -0.7180 -0.7728
3.900 3.6106 -0.7054 -0.7506
3.950 3.5757 -0.6931 -0.7284
4.000 3.5413 -0.6811 -0.7061
4.050 3.5075 -0.6694 -0.6837
4.100 3.4744 -0.6580 -0.6613
4.150 3.4417 -0.6468 -0.6388
4.200 3.4097 -0.6359 -0.6162
4.250 3.3781 -0.6253 -0.5935
4.300 3.3471 -0.6149 -0.5707
4.350 3.3166 -0.6048 -0.5478
4.400 3.2867 -0.5949 -0.5248
4.450 3.2572 -0.5852 -0.5016
4.500 3.2281 -0.5757 -0.4783
4.550 3.1996 -0.5664 -0.4548
4.600 3.1715 -0.5574 -0.4311
4.650 3.1438 -0.5485 -0.4072
4.700 3.1166 -0.5399 -0.3832
4.750 3.0899 -0.5314 -0.3588
4.800 3.0635 -0.5231 -0.3343
4.850 3.0375 -0.5150 -0.3095
4.900 3.0120 -0.5071 -0.2843
4.950 2.9868 -0.4994 -0.2589
5.000 2.9620 -0.4918 -0.2332
5.050 2.9376 -0.4843 -0.2070
5.100 2.9136 -0.4771 -0.1805
5.150 2.8899 -0.4700 -0.1536
5.200 2.8666 -0.4630 -0.1262
5.250 2.8436 -0.4562 -0.0982
5.300 2.8210 -0.4495 -0.0698
5.350 2.7987 -0.4429 -0.0407
5.400 2.7767 -0.4365 -0.0110
5.450 2.7550 -0.4306 0.0058
5.500 2.7336 -0.4271 0.0057
5.550 2.7123 -0.4258 0.0079
5.600 2.6910 -0.4257 0.0116
5.650 2.6697 -0.4264 0.0160
5.700 2.6483 -0.4276 0.0210
5.750 2.6269 -0.4291 0.0264
5.800 2.6054 -0.4308 0.0318
5.850 2.5839 -0.4326 0.0374
5.900 2.5622 -0.4346 0.0430
5.950 2.5404 -0.4366 0.0487
6.000 2.5185 -0.4387 0.0543
6.050 2.4965 -0.4408 0.0599
6.100 2.4744 -0.4429 0.0655
6.150 2.4522 -0.4450 0.0711
6.200 2.4299 -0.4472 0.0766
6.250 2.4075 -0.4494 0.0821
6.300 2.3850 -0.4516 0.0875
6.350 2.3624 -0.4539 0.0929
6.400 2.3396 -0.4561 0.0983
6.450 2.3167 -0.4584 0.1037
6.500 2.2938 -0.4606 0.1090
6.550 2.2707 -0.4629 0.1142
6.600 2.2475 -0.4652 0.1195
6.650 2.2242 -0.4675 0.1247
6.700 2.2007 -0.4699 0.1298
6.750 2.1772 -0.4722 0.1350
6.800 2.1535 -0.4745 0.1401
6.850 2.1297 -0.4769 0.1451
6.900 2.1058 -0.4792 0.1501
6.950 2.0818 -0.4816 0.1551
7.000 2.0577 -0.4839 0.1600
7.050 2.0334 -0.4863 0.1649
7.100 2.0090 -0.4886 0.1698
7.150 1.9845 -0.4910 0.1746
7.200 1.9599 -0.4933 0.1793
7.250 1.9352 -0.4957 0.1841
7.300 1.9104 -0.4980 0.1887
7.350 1.8854 -0.5003 0.1934
7.400 1.8603 -0.5027 0.1980
7.450 1.8351 -0.5049 0.2025
7.500 1.8098 -0.5072 0.2070
7.550 1.7844 -0.5095 0.2114
7.600 1.7589 -0.5117 0.2158
7.650 1.7333 -0.5138 0.2201
7.700 1.7075 -0.5160 0.2244
7.750 1.6817 -0.5181 0.2286
7.800 1.6557 -0.5202 0.2328
7.850 1.6296 -0.5222 0.2369
7.900 1.6035 -0.5241 0.2409
7.950 1.5772 -0.5260 0.2449
8.000 1.5509 -0.5279 0.2488
8.050 1.5244 -0.5296 0.2526
8.100 1.4979 -0.5313 0.2563
8.150 1.4713 -0.5329 0.2600
8.200 1.4446 -0.5344 0.2636
8.250 1.4179 -0.5358 0.2671
8.300 1.3911 -0.5371 0.2705
8.350 1.3642 -0.5383 0.2738
8.400 1.3372 -0.5393 0.2770
8.450 1.3102 -0.5402 0.2801
8.500 1.2832 -0.5410 0.2832
8.550 1.2561 -0.5416 0.2861
8.600 1.2290 -0.5421 0.2889
8.650 1.2019 -0.5424 0.2915
8.700 1.1748 -0.5425 0.2941
8.750 1.1477 -0.5424 0.2965
8.800 1.1206 -0.5421 0.2988
8.850 1.0935 -0.5416 0.3009
8.900 1.0664 -0.5409 0.3030
8.950 1.0394 -0.5400 0.3048
9.000 1.0124 -0.5388 0.3065
9.050 0.9855 -0.5373 0.3081
9.100 0.9587 -0.5356 0.3095
9.150 0.9320 -0.5336 0.3107
9.200 0.9053 -0.5313 0.3117
9.250 0.8788 -0.5287 0.3126
9.300 0.8525 -0.5258 0.3132
9.350 0.8263 -0.5226 0.3137
9.400 0.8002 -0.5191 0.3140
9.450 0.7744 -0.5152 0.3141
9.500 0.7487 -0.5111 0.3140
9.550 0.7233 -0.5065 0.3136
9.600 0.6981 -0.5017 0.3131
9.650 0.6731 -0.4964 0.3123
9.700 0.6484 -0.4909 0.3113
9.750 0.6240 -0.4849 0.3101
9.800 0.5999 -0.4787 0.3086
9.850 0.5762 -0.4721 0.3069
9.900 0.5527 -0.4651 0.3050
9.950 0.5297 -0.4578 0.3028
10.000 0.5070 -0.4502 0.3004
10.050 0.4846 -0.4422 0.2978
10.100 0.4627 -0.4340 0.2949
10.150 0.4413 -0.4254 0.2918
10.200 0.4202 -0.4165 0.2885
10.250 0.3996 -0.4074 0.2849
10.300 0.3795 -0.3980 0.2811
10.350 0.3598 -0.3884 0.2771
10.400 0.3406 -0.3786 0.2728
10.450 0.3220 -0.3685 0.2683
10.500 0.3038 -0.3583 0.2637
10.550 0.2861 -0.3479 0.2588
10.600 0.2690 -0.3374 0.2537
10.650 0.2524 -0.3268 0.2484
10.700 0.2363 -0.3161 0.2430
10.750 0.2208 -0.3053 0.2374
10.800 0.2058 -0.2945 0.2316
10.850 0.1913 -0.2836 0.2257
10.900 0.1774 -0.2728 0.2196
10.950 0.1640 -0.2620 0.2134
11.000 0.1512 -0.2512 0.2071
11.050 0.1389 -0.2406 0.2007
11.100 0.1272 -0.2300 0.1943
11.150 0.1159 -0.2195 0.1877
11.200 0.1052 -0.2092 0.1811
11.250 0.0950 -0.1990 0.1744
11.300 0.0853 -0.1890 0.1677
11.350 0.0761 -0.1791 0.1610
11.400 0.0674 -0.1695 0.1543
11.450 0.0592 -0.1601 0.1476
11.500 0.0514 -0.1509 0.1409
11.550 0.0441 -0.1419 0.1343
11.600 0.0372 -0.1332 0.1277
11.650 0.0307 -0.1248 0.1212
11.700 0.0247 -0.1166 0.1147
11.750 0.0191 -0.1087 0.1084
11.800 0.0138 -0.1010 0.1021
11.850 0.0090 -0.0936 0.0960
11.900 0.0045 -0.0865 0.0900
11.950 0.0003 -0.0797 0.0841
12.000 -0.0035 -0.0732 0.0783
12.050 -0.0070 -0.0669 0.0727
12.100 -0.0102 -0.0609 0.0673
12.150 -0.0131 -0.0552 0.0620
12.200 -0.0157 -0.0498 0.0569
12.250 -0.0181 -0.0446 0.0520
12.300 -0.0202 -0.0397 0.0472
12.350 -0.0221 -0.0351 0.0427
12.400 -0.0237 -0.0307 0.0383
12.450 -0.0251 -0.0266 0.0341
12.500 -0.0264 -0.0227 0.0301
12.550 -0.0274 -0.0190 0.0263
12.600 -0.0283 -0.0156 0.0226
12.650 -0.0290 -0.0124 0.0192
12.700 -0.0295 -0.0094 0.0160
12.750 -0.0299 -0.0066 0.0129
12.800 -0.0302 -0.0041 0.0100
12.850 -0.0303 -0.0017 0.0073
12.900 -0.0304 0.0005 0.0048
12.950 -0.0303 0.0025 0.0025
13.000 -0.0301 0.0044 0.0003
13.050 -0.0298 0.0061 -0.0017
13.100 -0.0295 0.0076 -0.0035
13.150 -0.0291 0.0090 -0.0052
13.200 -0.0286 0.0102 -0.0067
13.250 -0.0281 0.0113 -0.0080
13.300 -0.0275 0.0123 -0.0092
13.350 -0.0268 0.0131 -0.0103
13.400 -0.0262 0.0139 -0.0113
13.450 -0.0255 0.0145 -0.0121
13.500 -0.0247 0.0150 -0.0129
13.550 -0.0240 0.0155 -0.0135
13.600 -0.0232 0.0158 -0.0140
13.650 -0.0224 0.0161 -0.0145
13.700 -0.0216 0.0163 -0.0148
13.750 -0.0208 0.0164 -0.0151
13.800 -0.0199 0.0165 -0.0153
13.850 -0.0191 0.0164 -0.0154
13.900 -0.0183 0.0164 -0.0155
13.950 -0.0175 0.0163 -0.0155
14.000 -0.0167 0.0161 -0.0155
14.050 -0.0159 0.0159 -0.0154
14.100 -0.0151 0.0157 -0.0153
14.150 -0.0143 0.0154 -0.0151
14.200 -0.0135 0.0151 -0.0149
14.250 -0.0128 0.0148 -0.0147
14.300 -0.0121 0.0144 -0.0144
14.350 -0.0113 0.0141 -0.0141
14.400 -0.0106 0.0137 -0.0138
14.450 -0.0100 0.0133 -0.0135
14.500 -0.0093 0.0129 -0.0131
14.550 -0.0087 0.0124 -0.0127
14.600 -0.0081 0.0120 -0.0123
14.650 -0.0075 0.0116 -0.0119
14.700 -0.0069 0.0111 -0.0115
14.750 -0.0064 0.0107 -0.0111
14.800 -0.0059 0.0102 -0.0107
14.850 -0.0054 0.0098 -0.0103
14.900 -0.0049 0.0093 -0.0099
14.950 -0.0044 0.0089 -0.0095
15.000 -0.0040 0.0085 -0.0090
15.050 -0.0036 0.0080 -0.0086
15.100 -0.0032 0.0076 -0.0082
15.150 -0.0028 0.0072 -0.0078
15.200 -0.0025 0.0068 -0.0074
15.250 -0.0021 0.0064 -0.0070
15.300 -0.0018 0.0060 -0.0066
15.350 -0.0015 0.0057 -0.0063
15.400 -0.0013 0.0053 -0.0059
15.450 -0.0010 0.0049 -0.0055
15.500 -0.0008 0.0046 -0.0052
15.550 -0.0005 0.0043 -0.0049
15.600 -0.0003 0.0040 -0.0045
15.650 -0.0001 0.0037 -0.0042
15.700 0.0000 0.0034 -0.0039
15.750 0.0002 0.0031 -0.0036
15.800 0.0003 0.0028 -0.0033
15.850 0.0005 0.0026 -0.0031
15.900 0.0006 0.0023 -0.0028
15.950 0.0007 0.0021 -0.0026
16.000 0.0008 0.0019 -0.0023
16.050 0.0009 0.0017 -0.0021
16.100 0.0010 0.0015 -0.0019
16.150 0.0010 0.0013 -0.0017
16.200 0.0011 0.0011 -0.0015
16.250 0.0012 0.0009 -0.0013
16.300 0.0012 0.0008 -0.0011
16.350 0.0012 0.0006 -0.0010
16.400 0.0013 0.0005 -0.0008
16.450 0.0013 0.0004 -0.0007
16.500 0.0013 0.0003 -0.0005
16.550 0.0013 0.0001 -0.0004
16.600 0.0013 0.0000 -0.0003
16.650 0.0013 -0.0000 -0.0002
16.700 0.0013 -0.0001 -0.0001
16.750 0.0013 -0.0002 0.0000
16.800 0.0013 -0.0003 0.0001
16.850 0.0013 -0.0003 0.0002
16.900 0.0013 -0.0004 0.0002
16.950 0.0012 -0.0005 0.0003
17.000 0.0012 -0.0005 0.0004
17.050 0.0012 -0.0005 0.0004
17.100 0.0012 -0.0006 0.0005
17.150 0.0011 -0.0006 0.0005
17.200 0.0011 -0.0006 0.0005
17.250 0.0011 -0.0007 0.0006
17.300 0.0010 -0.0007 0.0006
17.350 0.0010 -0.0007 0.0006
17.400 0.0010 -0.0007 0.0006
17.450 0.0009 -0.0007 0.0007
17.500 0.0009 -0.0007 0.0007
17.550 0.0009 -0.0007 0.0007
17.600 0.0008 -0.0007 0.0007
17.650 0.0008 -0.0007 0.0007
17.700 0.0007 -0.0007 0.0007
17.750 0.0007 -0.0007 0.0007
17.800 0.0007 -0.0007 0.0007
17.850 0.0006 -0.0007 0.0007
17.900 0.0006 -0.0007 0.0007
17.950 0.0006 -0.0006 0.0007
18.000 0.0005 -0.0006 0.0006
18.050 0.0005 -0.0006 0.0006
18.100 0.0005 -0.0006 0.0006
18.150 0.0005 -0.0006 0.0006
18.200 0.0004 -0.0006 0.0006
18.250 0.0004 -0.0006 0.0006
18.300 0.0004 -0.0005 0.0006
18.350 0.0003 -0.0005 0.0005
18.400 0.0003 -0.0005 0.0005
18.450 0.0003 -0.0005 0.0005
18.500 0.0003 -0.0005 0.0005
18.550 0.0002 -0.0004 0.0005
18.600 0.0002 -0.0004 0.0004
18.650 0.0002 -0.0004 0.0004
18.700 0.0002 -0.0004 0.0004
18.750 0.0002 -0.0004 0.0004
18.800 0.0001 -0.0003 0.0004
18.850 0.0001 -0.0003 0.0004
18.900 0.0001 -0.0003 0.0003
18.950 0.0001 -0.0003 0.0003
19.000 0.0001 -0.0003 0.0003
19.050 0.0001 -0.0003 0.0003
19.100 0.0001 -0.0002 0.0003
19.150 0.0001 -0.0002 0.0003
19.200 0.0000 -0.0002 0.0002
19.250 0.0000 -0.0002 0.0002
19.300 0.0000 -0.0002 0.0002
19.350 0.0000 -0.0002 0.0002
19.400 0.0000 -0.0002 0.0002
19.450 -0.0000 -0.0001 0.0002
19.500 -0.0000 -0.0001 0.0002
19.550 -0.0000 -0.0001 0.0001
19.600 -0.0000 -0.0001 0.0001
19.650 -0.0000 -0.0001 0.0001
19.700 -0.0000 -0.0001 0.0001
19.750 -0.0000 -0.0001 0.0001
19.800 -0.0000 -0.0001 0.0001
19.850 -0.0000 -0.0001 0.0001
19.900 -0.0000 -0.0001 0.0001
19.950 -0.0000 -0.0000 0.0001
20.000 -0.0001 -0.0000 0.0001
20.050 -0.0001 -0.0000 0.0000
20.100 -0.0001 -0.0000 0.0000
20.150 -0.0001 -0.0000 0.0000
20.200 -0.0001 -0.0000 0.0000
20.250 -0.0001 -0.0000 0.0000
20.300 -0.0001 -0.0000 0.0000
20.350 -0.0001 -0.0000 0.0000
20.400 -0.0001 0.0000 0.0000
20.450 -0.0001 0.0000 0.0000
20.500 -0.0001 0.0000 -0.0000
20.550 -0.0001 0.0000 -0.0000
20.600 -0.0001 0.0000 -0.0000
20.650 -0.0001 0.0000 -0.0000
20.700 -0.0001 0.0000 -0.0000
20.750 -0.0001 0.0000 -0.0000
20.800 -0.0001 0.0000 -0.0000
20.850 -0.0000 0.0000 -0.0000
20.900 -0.0000 0.0000 -0.0000
20.950 -0.0000 0.0000 -0.0000
21.000 -0.0000 0.0000 -0.0000
21.050 -0.0000 0.0000 -0.0000
21.100 -0.0000 0.0000 -0.0000
21.150 -0.0000 0.0000 -0.0000
21.200 -0.0000 0.0000 -0.0000
21.250 -0.0000 0.0000 -0.0000
21.300 -0.0000 0.0000 -0.0000
21.350 -0.0000 0.0000 -0.0000
21.400 -0.0000 0.0000 -0.0000
21.450 -0.0000 0.0000 -0.0000
21.500 -0.0000 0.0000 -0.0000
21.550 -0.0000 0.0000 -0.0000
21.600 -0.0000 0.0000 -0.0000
21.650 -0.0000 0.0000 -0.0000
21.700 -0.0000 0.0000 -0.0000
21.750 -0.0000 0.0000 -0.0000
21.800 -0.0000 0.0000 -0.0000
21.850 -0.0000 0.0000 -0.0000
21.900 -0.0000 0.0000 -0.0000
21.950 -0.0000 0.0000 -0.0000
22.000 -0.0000 0.0000 -0.0000
22.050 -0.0000 0.0000 -0.0000
22.100 -0.0000 0.0000 -0.0000
22.150 -0.0000 0.0000 -0.0000
22.200 -0.0000 0.0000 -0.0000
22.250 -0.0000 0.0000 -0.0000
22.300 -0.0000 0.0000 -0.0000
22.350 -0.0000 0.0000 -0.0000
22.400 -0.0000 0.0000 -0.0000
22.450 -0.0000 0.0000 -0.0000
22.500 -0.0000 0.0000 -0.0000
22.550 -0.0000 0.0000 -0.0000
22.600 -0.0000 0.0000 -0.0000
22.650 -0.0000 0.0000 -0.0000
22.700 -0.0000 0.0000 -0.0000
22.750 -0.0000 0.0000 -0.0000
22.800 -0.0000 0.0000 -0.0000
22.850 -0.0000 0.0000 -0.0000
22.900 -0.0000 0.0000 -0.0000
22.950 -0.0000 0.0000 -0.0000
23.000 -0.0000 0.0000 -0.0000
23.050 -0.0000 0.0000 -0.0000
23.100 -0.0000 0.0000 -0.0000
23.150 -0.0000 0.0000 -0.0000
23.200 0.0000 0.0000 -0.0000
23.250 0.0000 0.0000 -0.0000
23.300 0.0000 0.0000 -0.0000
23.350 0.0000 0.0000 -0.0000
23.400 0.0000 0.0000 -0.0000
23.450 0.0000 0.0000 -0.0000
23.500 0.0000 0.0000 -0.0000
23.550 0.0000 0.0000 -0.0000
23.600 0.0000 0.0000 -0.0000
23.650 0.0000 0.0000 -0.0000
23.700 0.0000 0.0000 -0.0000
23.750 0.0000 0.0000 -0.0000
23.800 0.0000 0.0000 -0.0000
23.850 0.0000 0.0000 -0.0000
23.900 0.0000 0.0000 -0.0000
23.950 0.0000 0.0000 -0.0000
24.000 0.0000 0.0000 -0.0000
24.050 0.0000 0.0000 -0.0000
24.100 0.0000 -0.0000 -0.0000
24.150 0.0000 -0.0000 -0.0000
24.200 0.0000 -0.0000 -0.0000
24.250 0.0000 -0.0000 0.0000
24.300 0.0000 -0.0000 0.0000
24.350 0.0000 -0.0000 0.0000
24.400 0.0000 -0.0000 0.0000
24.450 0.0000 -0.0000 0.0000
24.500 0.0000 -0.0000 0.0000
24.550 0.0000 -0.0000 0.0000
24.600 0.0000 -0.0000 0.0000
24.650 0.0000 -0.0000 0.0000
24.700 0.0000 -0.0000 0.0000
24.750 0.0000 -0.0000 0.0000
24.800 0.0000 -0.0000 0.0000
24.850 0.0000 -0.0000 0.0000
24.900 0.0000 -0.0000 0.0000
24.950 0.0000 -0.0000 0.0000
25.000 0.0000 -0.0000 0.0000
25.050 0.0000 -0.0000 0.0000
25.100 0.0000 -0.0000 0.0000
25.150 0.0000 -0.0000 0.0000
25.200 0.0000 -0.0000 0.0000
25.250 0.0000 -0.0000 0.0000
25.300 0.0000 -0.0000 0.0000
25.350 0.0000 -0.0000 0.0000
25.400 0.0000 -0.0000 0.0000
25.450 0.0000 -0.0000 0.0000
25.500 0.0000 -0.0000 0.0000
25.550 0.0000 -0.0000 0.0000
25.600 0.0000 -0.0000 0.0000
25.650 0.0000 -0.0000 0.0000
25.700 0.0000 -0.0000 0.0000
25.750 0.0000 -0.0000 0.0000
25.800 0.0000 -0.0000 0.0000
25.850 0.0000 -0.0000 0.0000
25.900 0.0000 -0.0000 0.0000
25.950 0.0000 -0.0000 0.0000
26.000 0.0000 -0.0000 0.0000
26.050 0.0000 -0.0000 0.0000
26.100 0.0000 -0.0000 0.0000
26.150 0.0000 -0.0000 0.0000
26.200 0.0000 -0.0000 0.0000
26.250 0.0000 -0.0000 0.0000
26.300 0.0000 -0.0000 0.0000
26.350 0.0000 -0.0000 0.0000
26.400 0.0000 -0.0000 0.0000
26.450 0.0000 -0.0000 0.0000
26.500 0.0000 -0.0000 0.0000
26.550 0.0000 -0.0000 0.0000
26.600 0.0000 -0.0000 0.0000
26.650 0.0000 -0.0000 0.0000
26.700 0.0000 -0.0000 0.0000
26.750 0.0000 -0.0000 0.0000
26.800 0.0000 -0.0000 0.0000
26.850 0.0000 -0.0000 0.0000
26.900 -0.0000 -0.0000 0.0000
26.950 -0.0000 -0.0000 0.0000
27.000 -0.0000 -0.0000 0.0000
27.050 -0.0000 -0.0000 0.0000
27.100 -0.0000 -0.0000 0.0000
27.150 -0.0000 -0.0000 0.0000
27.200 -0.0000 -0.0000 0.0000
27.250 -0.0000 -0.0000 0.0000
27.300 -0.0000 -0.0000 0.0000
27.350 -0.0000 -0.0000 0.0000
27.400 -0.0000 -0.0000 0.0000
27.450 -0.0000 -0.0000 0.0000
27.500 -0.0000 -0.0000 0.0000
27.550 -0.0000 -0.0000 0.0000
27.600 -0.0000 -0.0000 0.0000
27.650 -0.0000 -0.0000 0.0000
27.700 -0.0000 -0.0000 0.0000
27.750 -0.0000 -0.0000 0.0000
27.800 -0.0000 -0.0000 0.0000
27.850 -0.0000 0.0000 0.0000
27.900 -0.0000 0.0000 0.0000
27.950 -0.0000 0.0000 0.0000
28.000 -0.0000 0.0000 -0.0000
28.050 -0.0000 0.0000 -0.0000
28.100 -0.0000 0.0000 -0.0000
28.150 -0.0000 0.0000 -0.0000
28.200 -0.0000 0.0000 -0.0000
28.250 -0.0000 0.0000 -0.0000
28.300 -0.0000 0.0000 -0.0000
28.350 -0.0000 0.0000 -0.0000
28.400 -0.0000 0.0000 -0.0000
28.450 -0.0000 0.0000 -0.0000
28.500 -0.0000 0.0000 -0.0000
28.550 -0.0000 0.0000 -0.0000
28.600 -0.0000 0.0000 -0.0000
28.650 -0.0000 0.0000 -0.0000
28.700 -0.0000 0.0000 -0.0000
28.750 -0.0000 0.0000 -0.0000
28.800 -0.0000 0.0000 -0.0000
28.850 -0.0000 0.0000 -0.0000
28.900 -0.0000 0.0000 -0.0000
28.950 -0.0000 0.0000 -0.0000
29.000 -0.0000 0.0000 -0.0000
29.050 -0.0000 0.0000 -0.0000
29.100 -0.0000 0.0000 -0.0000
29.150 -0.0000 0.0000 -0.0000
29.200 -0.0000 0.0000 -0.0000
29.250 -0.0000 0.0000 -0.0000
29.300 -0.0000 0.0000 -0.0000
29.350 -0.0000 0.0000 -0.0000
29.400 -0.0000 0.0000 -0.0000
29.450 -0.0000 0.0000 -0.0000
29.500 -0.0000 0.0000 -0.0000
29.550 -0.0000 0.0000 -0.0000
29.600 -0.0000 0.0000 -0.0000
29.650 -0.0000 0.0000 -0.0000
29.700 -0.0000 0.0000 -0.0000
29.750 -0.0000 0.0000 -0.0000
29.800 -0.0000 0.0000 -0.0000
29.850 -0.0000 0.0000 -0.0000
29.900 -0.0000 0.0000 -0.0000
29.950 -0.0000 0.0000 -0.0000
30.000 -0.0000 0.0000 -0.0000
30.050 -0.0000 0.0000 -0.0000
30.100 -0.0000 0.0000 -0.0000
30.150 -0.0000 0.0000 -0.0000
30.200 -0.0000 0.0000 -0.0000
30.250 -0.0000 0.0000 -0.0000
30.300 -0.0000 0.0000 -0.0000
30.350 -0.0000 0.0000 -0.0000
30.400 -0.0000 0.0000 -0.0000
30.450 -0.0000 0.0000 -0.0000
30.500 -0.0000 0.0000 -0.0000
30.550 -0.0000 0.0000 -0.0000
30.600 -0.0000 0.0000 -0.0000
30.650 0.0000 0.0000 -0.0000
30.700 0.0000 0.0000 -0.0000
30.750 0.0000 0.0000 -0.0000
30.800 0.0000 0.0000 -0.0000
30.850 0.0000 0.0000 -0.0000
30.900 0.0000 0.0000 -0.0000
30.950 0.0000 0.0000 -0.0000
31.000 0.0000 0.0000 -0.0000
31.050 0.0000 0.0000 -0.0000
31.100 0.0000 0.0000 -0.0000
31.150 0.0000 0.0000 -0.0000
31.200 0.0000 0.0000 -0.0000
31.250 0.0000 0.0000 -0.0000
31.300 0.0000 0.0000 -0.0000
31.350 0.0000 0.0000 -0.0000
31.400 0.0000 0.0000 -0.0000
31.450 0.0000 0.0000 -0.0000
31.500 0.0000 0.0000 -0.0000
31.550 0.0000 0.0000 -0.0000
31.600 0.0000 -0.0000 -0.0000
31.650 0.0000 -0.0000 -0.0000
31.700 0.0000 -0.0000 0.0000
31.750 0.0000 -0.0000 0.0000
31.800 0.0000 -0.0000 0.0000
31.850 0.0000 -0.0000 0.0000
31.900 0.0000 -0.0000 0.0000
31.950 0.0000 -0.0000 0.0000
32.000 0.0000 -0.0000 0.0000
32.050 0.0000 -0.0000 0.0000
32.100 0.0000 -0.0000 0.0000
32.150 0.0000 -0.0000 0.0000
32.200 0.0000 -0.0000 0.0000
32.250 0.0000 -0.0000 0.0000
32.300 0.0000 -0.0000 0.0000
32.350 0.0000 -0.0000 0.0000
32.400 0.0000 -0.0000 0.0000
32.450 0.0000 -0.0000 0.0000
32.500 0.0000 -0.0000 0.0000
32.550 0.0000 -0.0000 0.0000
32.600 0.0000 -0.0000 0.0000
32.650 0.0000 -0.0000 0.0000
32.700 0.0000 -0.0000 0.0000
32.750 0.0000 -0.0000 0.0000
32.800 0.0000 -0.0000 0.0000
32.850 0.0000 -0.0000 0.0000
32.900 0.0000 -0.0000 0.0000
32.950 0.0000 -0.0000 0.0000
33.000 0.0000 -0.0000 0.0000
33.050 0.0000 -0.0000 0.0000
33.100 0.0000 -0.0000 0.0000
33.150 0.0000 -0.0000 0.0000
33.200 0.0000 -0.0000 0.0000
33.250 0.0000 -0.0000 0.0000
33.300 0.0000 -0.0000 0.0000
33.350 0.0000 -0.0000 0.0000
33.400 0.0000 -0.0000 0.0000
33.450 0.0000 -0.0000 0.0000
33.500 0.0000 -0.0000 0.0000
33.550 0.0000 -0.0000 0.0000
33.600 0.0000 -0.0000 0.0000
33.650 0.0000 -0.0000 0.0000
33.700 0.0000 -0.0000 0.0000
33.750 0.0000 -0.0000 0.0000
33.800 0.0000 -0.0000 0.0000
33.850 0.0000 -0.0000 0.0000
33.900 0.0000 -0.0000 0.0000
33.950 0.0000 -0.0000 0.0000
34.000 0.0000 -0.0000 0.0000
34.050 0.0000 -0.0000 0.0000
34.100 0.0000 -0.0000 0.0000
34.150 0.0000 -0.0000 0.0000
34.200 0.0000 -0.0000 0.0000
34.250 0.0000 -0.0000 0.0000
34.300 0.0000 -0.0000 0.0000
34.350 0.0000 -0.0000 0.0000
34.400 -0.0000 -0.0000 0.0000
34.450 -0.0000 -0.0000 0.0000
34.500 -0.0000 -0.0000 0.0000
34.550 -0.0000 -0.0000 0.0000
34.600 -0.0000 -0.0000 0.0000
34.650 -0.0000 -0.0000 0.0000
34.700 -0.0000 -0.0000 0.0000
34.750 -0.0000 -0.0000 0.0000
34.800 -0.0000 -0.0000 0.0000
34.850 -0.0000 -0.0000 0.0000
34.900 -0.0000 -0.0000 0.0000
34.950 -0.0000 -0.0000 0.0000
35.000 -0.0000 -0.0000 0.0000
35.050 -0.0000 -0.0000 0.0000
35.100 -0.0000 -0.0000 0.0000
35.150 -0.0000 -0.0000 0.0000
35.200 -0.0000 -0.0000 0.0000
35.250 -0.0000 -0.0000 0.0000
35.300 -0.0000 -0.0000 0.0000
35.350 -0.0000 0.0000 0.0000
35.400 -0.0000 0.0000 0.0000
35.450 -0.0000 0.0000 -0.0000
35.500 -0.0000 0.0000 -0.0000
35.550 -0.0000 0.0000 -0.0000
35.600 -0.0000 0.0000 -0.0000
35.650 -0.0000 0.0000 -0.0000
35.700 -0.0000 0.0000 -0.0000
35.750 -0.0000 0.0000 -0.0000
35.800 -0.0000 0.0000 -0.0000
35.850 -0.0000 0.0000 -0.0000
35.900 -0.0000 0.0000 -0.0000
35.950 -0.0000 0.0000 -0.0000
36.000 -0.0000 0.0000 -0.0000
36.050 -0.0000 0.0000 -0.0000
36.100 -0.0000 0.0000 -0.0000
36.150 -0.0000 0.0000 -0.0000
36.200 -0.0000 0.0000 -0.0000
36.250 -0.0000 0.0000 -0.0000
36.300 -0.0000 0.0000 -0.0000
36.350 -0.0000 0.0000 -0.0000
36.400 -0.0000 0.0000 -0.0000
36.450 -0.0000 0.0000 -0.0000
36.500 -0.0000 0.0000 -0.0000
36.550 -0.0000 0.0000 -0.0000
36.600 -0.0000 0.0000 -0.0000
36.650 -0.0000 0.0000 -0.0000
36.700 -0.0000 0.0000 -0.0000
36.750 -0.0000 0.0000 -0.0000
36.800 -0.0000 0.0000 -0.0000
36.850 -0.0000 0.0000 -0.0000
36.900 -0.0000 0.0000 -0.0000
36.950 -0.0000 0.0000 -0.0000
37.000 -0.0000 0.0000 -0.0000
37.050 -0.0000 0.0000 -0.0000
37.100 -0.0000 0.0000 -0.0000
37.150 -0.0000 0.0000 -0.0000
37.200 -0.0000 0.0000 -0.0000
37.250 -0.0000 0.0000 -0.0000
37.300 -0.0000 0.0000 -0.0000
37.350 -0.0000 0.0000 -0.0000
37.400 -0.0000 0.0000 -0.0000
37.450 -0.0000 0.0000 -0.0000
37.500 -0.0000 0.0000 -0.0000
37.550 -0.0000 0.0000 -0.0000
37.600 -0.0000 0.0000 -0.0000
37.650 -0.0000 0.0000 -0.0000
37.700 -0.0000 0.0000 -0.0000
37.750 -0.0000 0.0000 -0.0000
37.800 -0.0000 0.0000 -0.0000
37.850 -0.0000 0.0000 -0.0000
37.900 -0.0000 0.0000 -0.0000
37.950 -0.0000 0.0000 -0.0000
38.000 -0.0000 0.0000 -0.0000
38.050 -0.0000 0.0000 -0.0000
38.100 -0.0000 0.0000 -0.0000
38.150 0.0000 0.0000 -0.0000
38.200 0.0000 0.0000 -0.0000
38.250 0.0000 0.0000 -0.0000
38.300 0.0000 0.0000 -0.0000
38.350 0.0000 0.0000 -0.0000
38.400 0.0000 0.0000 -0.0000
38.450 0.0000 0.0000 -0.0000
38.500 0.0000 0.0000 -0.0000
38.550 0.0000 0.0000 -0.0000
38.600 0.0000 0.0000 -0.0000
38.650 0.0000 0.0000 -0.0000
38.700 0.0000 0.0000 -0.0000
38.750 0.0000 0.0000 -0.0000
38.800 0.0000 0.0000 -0.0000
38.850 0.0000 0.0000 -0.0000
38.900 0.0000 0.0000 -0.0000
38.950 0.0000 0.0000 -0.0000
39.000 0.0000 0.0000 -0.0000
39.050 0.0000 -0.0000 -0.0000
39.100 0.0000 -0.0000 -0.0000
39.150 0.0000 -0.0000 -0.0000
39.200 0.0000 -0.0000 0.0000
39.250 0.0000 -0.0000 0.0000
39.300 0.0000 -0.0000 0.0000
39.350 0.0000 -0.0000 0.0000
39.400 0.0000 -0.0000 0.0000
39.450 0.0000 -0.0000 0.0000
39.500 0.0000 -0.0000 0.0000
39.550 0.0000 -0.0000 0.0000
39.600 0.0000 -0.0000 0.0000
39.650 0.0000 -0.0000 0.0000
39.700 0.0000 -0.0000 0.0000
39.750 0.0000 -0.0000 0.0000
39.800 0.0000 -0.0000 0.0000
39.850 0.0000 -0.0000 0.0000
39.900 0.0000 -0.0000 0.0000
39.950 0.0000 -0.0000 0.0000


==> figs/vdp_ts_learned_orig0.5.dat <==
t x1 x2 u
0.000 9.8000 0.0000 -2.7339
0.050 9.3514 -17.2061 -3.2747
0.100 8.7190 -1.1634 -2.7198
0.150 8.3227 -13.7905 -3.0790
0.200 7.4831 -11.1000 -2.8954
0.250 6.5971 -20.0000 3.9221
0.300 5.7743 -11.1675 -2.6833
0.350 4.9914 -19.5803 1.7113
0.400 4.2634 -12.3945 -2.5771
0.450 3.6391 -11.1680 -2.4240
0.500 3.0181 -11.0059 -2.7502
0.550 2.4767 -9.7833 2.7969
0.600 2.0130 -8.2471 -2.4454
0.650 1.6246 -7.1736 2.0080
0.700 1.3043 -5.8147 1.7411
0.750 1.0430 -4.8484 1.1326
0.800 0.8141 -4.3306 1.0891
0.850 0.6080 -3.9292 1.0525
0.900 0.4200 -3.5991 1.0203
0.950 0.2474 -3.3126 0.9904
1.000 0.0884 -3.0491 0.9916
1.050 -0.0558 -2.6970 1.0706
1.100 -0.1799 -2.2555 1.0928
1.150 -0.2806 -1.7706 1.0888
1.200 -0.3567 -1.2739 1.0641
1.250 -0.4084 -0.8001 1.0096
1.300 -0.4379 -0.3940 0.9025
1.350 -0.4497 -0.1039 0.7026
1.400 -0.4506 0.0501 0.3823
1.450 -0.4463 0.1070 0.0182
1.500 -0.4404 0.1281 -0.0648
1.550 -0.4336 0.1461 -0.0836
1.600 -0.4259 0.1621 -0.0998
1.650 -0.4174 0.1762 -0.1138
1.700 -0.4083 0.1885 -0.1259
1.750 -0.3986 0.1991 -0.1364
1.800 -0.3884 0.2082 -0.1454
1.850 -0.3778 0.2159 -0.1531
1.900 -0.3668 0.2223 -0.1596
1.950 -0.3556 0.2275 -0.1652
2.000 -0.3441 0.2315 -0.1698
2.050 -0.3324 0.2345 -0.1735
2.100 -0.3207 0.2365 -0.1765
2.150 -0.3088 0.2376 -0.1788
2.200 -0.2969 0.2380 -0.1805
2.250 -0.2850 0.2375 -0.1815
2.300 -0.2732 0.2364 -0.1821
2.350 -0.2614 0.2347 -0.1821
2.400 -0.2497 0.2323 -0.1817
2.450 -0.2382 0.2295 -0.1809
2.500 -0.2268 0.2261 -0.1797
2.550 -0.2156 0.2224 -0.1781
2.600 -0.2045 0.2182 -0.1762
2.650 -0.1937 0.2137 -0.1740
2.700 -0.1832 0.2089 -0.1715
2.750 -0.1729 0.2038 -0.1688
2.800 -0.1628 0.1984 -0.1658
2.850 -0.1530 0.1929 -0.1626
2.900 -0.1435 0.1872 -0.1591
2.950 -0.1343 0.1813 -0.1556
3.000 -0.1254 0.1754 -0.1518
3.050 -0.1168 0.1693 -0.1479
3.100 -0.1084 0.1632 -0.1439
3.150 -0.1004 0.1570 -0.1397
3.200 -0.0927 0.1508 -0.1355
3.250 -0.0854 0.1447 -0.1312
3.300 -0.0783 0.1385 -0.1268
3.350 -0.0715 0.1324 -0.1223
3.400 -0.0650 0.1263 -0.1178
3.450 -0.0589 0.1203 -0.1133
3.500 -0.0530 0.1143 -0.1088
3.550 -0.0474 0.1085 -0.1043
3.600 -0.0422 0.1028 -0.0997
3.650 -0.0372 0.0972 -0.0952
3.700 -0.0324 0.0917 -0.0908
3.750 -0.0280 0.0863 -0.0863
3.800 -0.0238 0.0811 -0.0820
3.850 -0.0199 0.0761 -0.0776
3.900 -0.0162 0.0711 -0.0734
3.950 -0.0128 0.0664 -0.0692
4.000 -0.0096 0.0618 -0.0651
4.050 -0.0066 0.0573 -0.0611
4.100 -0.0038 0.0531 -0.0572
4.150 -0.0013 0.0490 -0.0534
4.200 0.0011 0.0450 -0.0497
4.250 0.0032 0.0411 -0.0477
4.300 0.0052 0.0372 -0.0454
4.350 0.0070 0.0334 -0.0425
4.400 0.0085 0.0296 -0.0391
4.450 0.0099 0.0260 -0.0356
4.500 0.0111 0.0227 -0.0319
4.550 0.0122 0.0196 -0.0283
4.600 0.0131 0.0167 -0.0248
4.650 0.0139 0.0141 -0.0214
4.700 0.0145 0.0117 -0.0183
4.750 0.0150 0.0095 -0.0154
4.800 0.0155 0.0075 -0.0128
4.850 0.0158 0.0057 -0.0104
4.900 0.0160 0.0041 -0.0082
4.950 0.0162 0.0026 -0.0062
5.000 0.0163 0.0013 -0.0044
5.050 0.0163 0.0001 -0.0030
5.100 0.0163 -0.0011 -0.0017
5.150 0.0162 -0.0021 -0.0005
5.200 0.0161 -0.0030 0.0006
5.250 0.0159 -0.0038 0.0016
5.300 0.0157 -0.0046 0.0025
5.350 0.0155 -0.0053 0.0034
5.400 0.0152 -0.0059 0.0041
5.450 0.0149 -0.0064 0.0048
5.500 0.0145 -0.0069 0.0054
5.550 0.0142 -0.0073 0.0060
5.600 0.0138 -0.0077 0.0064
5.650 0.0134 -0.0080 0.0068
5.700 0.0130 -0.0082 0.0072
5.750 0.0126 -0.0085 0.0075
5.800 0.0122 -0.0086 0.0078
5.850 0.0117 -0.0087 0.0080
5.900 0.0113 -0.0088 0.0081
5.950 0.0108 -0.0088 0.0083
6.000 0.0104 -0.0088 0.0084
6.050 0.0100 -0.0088 0.0084
6.100 0.0095 -0.0088 0.0084
6.150 0.0091 -0.0087 0.0084
6.200 0.0087 -0.0086 0.0084
6.250 0.0082 -0.0085 0.0083
6.300 0.0078 -0.0083 0.0082
6.350 0.0074 -0.0082 0.0081
6.400 0.0070 -0.0080 0.0080
6.450 0.0066 -0.0078 0.0079
6.500 0.0062 -0.0076 0.0077
6.550 0.0058 -0.0074 0.0075
6.600 0.0055 -0.0072 0.0073
6.650 0.0051 -0.0070 0.0071
6.700 0.0048 -0.0067 0.0069
6.750 0.0044 -0.0065 0.0067
6.800 0.0041 -0.0063 0.0065
6.850 0.0038 -0.0060 0.0063
6.900 0.0035 -0.0058 0.0061
6.950 0.0032 -0.0056 0.0059
7.000 0.0030 -0.0053 0.0056
7.050 0.0027 -0.0051 0.0054
7.100 0.0024 -0.0049 0.0052
7.150 0.0022 -0.0046 0.0050
7.200 0.0020 -0.0044 0.0047
7.250 0.0018 -0.0042 0.0045
7.300 0.0016 -0.0039 0.0043
7.350 0.0014 -0.0037 0.0041
7.400 0.0012 -0.0035 0.0039
7.450 0.0010 -0.0033 0.0036
7.500 0.0009 -0.0031 0.0034
7.550 0.0007 -0.0029 0.0032
7.600 0.0006 -0.0027 0.0030
7.650 0.0004 -0.0025 0.0029
7.700 0.0003 -0.0023 0.0027
7.750 0.0002 -0.0022 0.0025
7.800 0.0001 -0.0020 0.0023
7.850 0.0000 -0.0019 0.0022
7.900 -0.0001 -0.0017 0.0020
7.950 -0.0002 -0.0016 0.0018
8.000 -0.0002 -0.0014 0.0017
8.050 -0.0003 -0.0013 0.0015
8.100 -0.0004 -0.0012 0.0014
8.150 -0.0004 -0.0010 0.0013
8.200 -0.0005 -0.0009 0.0012
8.250 -0.0005 -0.0008 0.0010
8.300 -0.0006 -0.0007 0.0009
8.350 -0.0006 -0.0006 0.0008
8.400 -0.0006 -0.0005 0.0007
8.450 -0.0006 -0.0004 0.0006
8.500 -0.0007 -0.0004 0.0005
8.550 -0.0007 -0.0003 0.0005
8.600 -0.0007 -0.0002 0.0004
8.650 -0.0007 -0.0002 0.0003
8.700 -0.0007 -0.0001 0.0002
8.750 -0.0007 -0.0000 0.0002
8.800 -0.0007 0.0000 0.0001
8.850 -0.0007 0.0001 0.0001
8.900 -0.0007 0.0001 0.0000
8.950 -0.0007 0.0001 -0.0000
9.000 -0.0007 0.0002 -0.0001
9.050 -0.0007 0.0002 -0.0001
9.100 -0.0007 0.0002 -0.0002
9.150 -0.0007 0.0003 -0.0002
9.200 -0.0006 0.0003 -0.0002
9.250 -0.0006 0.0003 -0.0002
9.300 -0.0006 0.0003 -0.0003
9.350 -0.0006 0.0003 -0.0003
9.400 -0.0006 0.0003 -0.0003
9.450 -0.0006 0.0004 -0.0003
9.500 -0.0005 0.0004 -0.0003
9.550 -0.0005 0.0004 -0.0003
9.600 -0.0005 0.0004 -0.0003
9.650 -0.0005 0.0004 -0.0004
9.700 -0.0005 0.0004 -0.0004
9.750 -0.0004 0.0004 -0.0004
9.800 -0.0004 0.0004 -0.0004
9.850 -0.0004 0.0004 -0.0004
9.900 -0.0004 0.0004 -0.0004
9.950 -0.0004 0.0004 -0.0004
10.000 -0.0004 0.0004 -0.0004
10.050 -0.0003 0.0004 -0.0004
10.100 -0.0003 0.0004 -0.0004
10.150 -0.0003 0.0003 -0.0003
10.200 -0.0003 0.0003 -0.0003
10.250 -0.0003 0.0003 -0.0003
10.300 -0.0002 0.0003 -0.0003
10.350 -0.0002 0.0003 -0.0003
10.400 -0.0002 0.0003 -0.0003
10.450 -0.0002 0.0003 -0.0003
10.500 -0.0002 0.0003 -0.0003
10.550 -0.0002 0.0003 -0.0003
10.600 -0.0002 0.0003 -0.0003
10.650 -0.0001 0.0002 -0.0003
10.700 -0.0001 0.0002 -0.0003
10.750 -0.0001 0.0002 -0.0002
10.800 -0.0001 0.0002 -0.0002
10.850 -0.0001 0.0002 -0.0002
10.900 -0.0001 0.0002 -0.0002
10.950 -0.0001 0.0002 -0.0002
11.000 -0.0001 0.0002 -0.0002
11.050 -0.0001 0.0002 -0.0002
11.100 -0.0001 0.0002 -0.0002
11.150 -0.0000 0.0001 -0.0002
11.200 -0.0000 0.0001 -0.0002
11.250 -0.0000 0.0001 -0.0001
11.300 -0.0000 0.0001 -0.0001
11.350 -0.0000 0.0001 -0.0001
11.400 -0.0000 0.0001 -0.0001
11.450 -0.0000 0.0001 -0.0001
11.500 -0.0000 0.0001 -0.0001
11.550 -0.0000 0.0001 -0.0001
11.600 0.0000 0.0001 -0.0001
11.650 0.0000 0.0001 -0.0001
11.700 0.0000 0.0001 -0.0001
11.750 0.0000 0.0001 -0.0001
11.800 0.0000 0.0001 -0.0001
11.850 0.0000 0.0000 -0.0001
11.900 0.0000 0.0000 -0.0001
11.950 0.0000 0.0000 -0.0000
12.000 0.0000 0.0000 -0.0000
12.050 0.0000 0.0000 -0.0000
12.100 0.0000 0.0000 -0.0000
12.150 0.0000 0.0000 -0.0000
12.200 0.0000 0.0000 -0.0000
12.250 0.0000 0.0000 -0.0000
12.300 0.0000 0.0000 -0.0000
12.350 0.0000 0.0000 -0.0000
12.400 0.0000 0.0000 -0.0000
12.450 0.0000 0.0000 -0.0000
12.500 0.0000 0.0000 -0.0000
12.550 0.0000 -0.0000 -0.0000
12.600 0.0000 -0.0000 -0.0000
12.650 0.0000 -0.0000 0.0000
12.700 0.0000 -0.0000 0.0000
12.750 0.0000 -0.0000 0.0000
12.800 0.0000 -0.0000 0.0000
12.850 0.0000 -0.0000 0.0000
12.900 0.0000 -0.0000 0.0000
12.950 0.0000 -0.0000 0.0000
13.000 0.0000 -0.0000 0.0000
13.050 0.0000 -0.0000 0.0000
13.100 0.0000 -0.0000 0.0000
13.150 0.0000 -0.0000 0.0000
13.200 0.0000 -0.0000 0.0000
13.250 0.0000 -0.0000 0.0000
13.300 0.0000 -0.0000 0.0000
13.350 0.0000 -0.0000 0.0000
13.400 0.0000 -0.0000 0.0000
13.450 0.0000 -0.0000 0.0000
13.500 0.0000 -0.0000 0.0000
13.550 0.0000 -0.0000 0.0000
13.600 0.0000 -0.0000 0.0000
13.650 0.0000 -0.0000 0.0000
13.700 0.0000 -0.0000 0.0000
13.750 0.0000 -0.0000 0.0000
13.800 0.0000 -0.0000 0.0000
13.850 0.0000 -0.0000 0.0000
13.900 0.0000 -0.0000 0.0000
13.950 0.0000 -0.0000 0.0000
14.000 0.0000 -0.0000 0.0000
14.050 0.0000 -0.0000 0.0000
14.100 0.0000 -0.0000 0.0000
14.150 0.0000 -0.0000 0.0000
14.200 0.0000 -0.0000 0.0000
14.250 0.0000 -0.0000 0.0000
14.300 0.0000 -0.0000 0.0000
14.350 0.0000 -0.0000 0.0000
14.400 0.0000 -0.0000 0.0000
14.450 0.0000 -0.0000 0.0000
14.500 0.0000 -0.0000 0.0000
14.550 0.0000 -0.0000 0.0000
14.600 0.0000 -0.0000 0.0000
14.650 0.0000 -0.0000 0.0000
14.700 0.0000 -0.0000 0.0000
14.750 0.0000 -0.0000 0.0000
14.800 0.0000 -0.0000 0.0000
14.850 0.0000 -0.0000 0.0000
14.900 0.0000 -0.0000 0.0000
14.950 0.0000 -0.0000 0.0000
15.000 0.0000 -0.0000 0.0000
15.050 0.0000 -0.0000 0.0000
15.100 0.0000 -0.0000 0.0000
15.150 0.0000 -0.0000 0.0000
15.200 0.0000 -0.0000 0.0000
15.250 0.0000 -0.0000 0.0000
15.300 0.0000 -0.0000 0.0000
15.350 -0.0000 -0.0000 0.0000
15.400 -0.0000 -0.0000 0.0000
15.450 -0.0000 -0.0000 0.0000
15.500 -0.0000 -0.0000 0.0000
15.550 -0.0000 -0.0000 0.0000
15.600 -0.0000 -0.0000 0.0000
15.650 -0.0000 -0.0000 0.0000
15.700 -0.0000 -0.0000 0.0000
15.750 -0.0000 -0.0000 0.0000
15.800 -0.0000 -0.0000 0.0000
15.850 -0.0000 -0.0000 0.0000
15.900 -0.0000 -0.0000 0.0000
15.950 -0.0000 -0.0000 0.0000
16.000 -0.0000 -0.0000 0.0000
16.050 -0.0000 -0.0000 0.0000
16.100 -0.0000 -0.0000 0.0000
16.150 -0.0000 -0.0000 0.0000
16.200 -0.0000 -0.0000 0.0000
16.250 -0.0000 -0.0000 0.0000
16.300 -0.0000 0.0000 0.0000
16.350 -0.0000 0.0000 0.0000
16.400 -0.0000 0.0000 -0.0000
16.450 -0.0000 0.0000 -0.0000
16.500 -0.0000 0.0000 -0.0000
16.550 -0.0000 0.0000 -0.0000
16.600 -0.0000 0.0000 -0.0000
16.650 -0.0000 0.0000 -0.0000
16.700 -0.0000 0.0000 -0.0000
16.750 -0.0000 0.0000 -0.0000
16.800 -0.0000 0.0000 -0.0000
16.850 -0.0000 0.0000 -0.0000
16.900 -0.0000 0.0000 -0.0000
16.950 -0.0000 0.0000 -0.0000
17.000 -0.0000 0.0000 -0.0000
17.050 -0.0000 0.0000 -0.0000
17.100 -0.0000 0.0000 -0.0000
17.150 -0.0000 0.0000 -0.0000
17.200 -0.0000 0.0000 -0.0000
17.250 -0.0000 0.0000 -0.0000
17.300 -0.0000 0.0000 -0.0000
17.350 -0.0000 0.0000 -0.0000
17.400 -0.0000 0.0000 -0.0000
17.450 -0.0000 0.0000 -0.0000
17.500 -0.0000 0.0000 -0.0000
17.550 -0.0000 0.0000 -0.0000
17.600 -0.0000 0.0000 -0.0000
17.650 -0.0000 0.0000 -0.0000
17.700 -0.0000 0.0000 -0.0000
17.750 -0.0000 0.0000 -0.0000
17.800 -0.0000 0.0000 -0.0000
17.850 -0.0000 0.0000 -0.0000
17.900 -0.0000 0.0000 -0.0000
17.950 -0.0000 0.0000 -0.0000
18.000 -0.0000 0.0000 -0.0000
18.050 -0.0000 0.0000 -0.0000
18.100 -0.0000 0.0000 -0.0000
18.150 -0.0000 0.0000 -0.0000
18.200 -0.0000 0.0000 -0.0000
18.250 -0.0000 0.0000 -0.0000
18.300 -0.0000 0.0000 -0.0000
18.350 -0.0000 0.0000 -0.0000
18.400 -0.0000 0.0000 -0.0000
18.450 -0.0000 0.0000 -0.0000
18.500 -0.0000 0.0000 -0.0000
18.550 -0.0000 0.0000 -0.0000
18.600 -0.0000 0.0000 -0.0000
18.650 -0.0000 0.0000 -0.0000
18.700 -0.0000 0.0000 -0.0000
18.750 -0.0000 0.0000 -0.0000
18.800 -0.0000 0.0000 -0.0000
18.850 -0.0000 0.0000 -0.0000
18.900 -0.0000 0.0000 -0.0000
18.950 -0.0000 0.0000 -0.0000
19.000 -0.0000 0.0000 -0.0000
19.050 -0.0000 0.0000 -0.0000
19.100 0.0000 0.0000 -0.0000
19.150 0.0000 0.0000 -0.0000
19.200 0.0000 0.0000 -0.0000
19.250 0.0000 0.0000 -0.0000
19.300 0.0000 0.0000 -0.0000
19.350 0.0000 0.0000 -0.0000
19.400 0.0000 0.0000 -0.0000
19.450 0.0000 0.0000 -0.0000
19.500 0.0000 0.0000 -0.0000
19.550 0.0000 0.0000 -0.0000
19.600 0.0000 0.0000 -0.0000
19.650 0.0000 0.0000 -0.0000
19.700 0.0000 0.0000 -0.0000
19.750 0.0000 0.0000 -0.0000
19.800 0.0000 0.0000 -0.0000
19.850 0.0000 0.0000 -0.0000
19.900 0.0000 0.0000 -0.0000
19.950 0.0000 0.0000 -0.0000
20.000 0.0000 -0.0000 -0.0000
20.050 0.0000 -0.0000 -0.0000
20.100 0.0000 -0.0000 -0.0000
20.150 0.0000 -0.0000 0.0000
20.200 0.0000 -0.0000 0.0000
20.250 0.0000 -0.0000 0.0000
20.300 0.0000 -0.0000 0.0000
20.350 0.0000 -0.0000 0.0000
20.400 0.0000 -0.0000 0.0000
20.450 0.0000 -0.0000 0.0000
20.500 0.0000 -0.0000 0.0000
20.550 0.0000 -0.0000 0.0000
20.600 0.0000 -0.0000 0.0000
20.650 0.0000 -0.0000 0.0000
20.700 0.0000 -0.0000 0.0000
20.750 0.0000 -0.0000 0.0000
20.800 0.0000 -0.0000 0.0000
20.850 0.0000 -0.0000 0.0000
20.900 0.0000 -0.0000 0.0000
20.950 0.0000 -0.0000 0.0000
21.000 0.0000 -0.0000 0.0000
21.050 0.0000 -0.0000 0.0000
21.100 0.0000 -0.0000 0.0000
21.150 0.0000 -0.0000 0.0000
21.200 0.0000 -0.0000 0.0000
21.250 0.0000 -0.0000 0.0000
21.300 0.0000 -0.0000 0.0000
21.350 0.0000 -0.0000 0.0000
21.400 0.0000 -0.0000 0.0000
21.450 0.0000 -0.0000 0.0000
21.500 0.0000 -0.0000 0.0000
21.550 0.0000 -0.0000 0.0000
21.600 0.0000 -0.0000 0.0000
21.650 0.0000 -0.0000 0.0000
21.700 0.0000 -0.0000 0.0000
21.750 0.0000 -0.0000 0.0000
21.800 0.0000 -0.0000 0.0000
21.850 0.0000 -0.0000 0.0000
21.900 0.0000 -0.0000 0.0000
21.950 0.0000 -0.0000 0.0000
22.000 0.0000 -0.0000 0.0000
22.050 0.0000 -0.0000 0.0000
22.100 0.0000 -0.0000 0.0000
22.150 0.0000 -0.0000 0.0000
22.200 0.0000 -0.0000 0.0000
22.250 0.0000 -0.0000 0.0000
22.300 0.0000 -0.0000 0.0000
22.350 0.0000 -0.0000 0.0000
22.400 0.0000 -0.0000 0.0000
22.450 0.0000 -0.0000 0.0000
22.500 0.0000 -0.0000 0.0000
22.550 0.0000 -0.0000 0.0000
22.600 0.0000 -0.0000 0.0000
22.650 0.0000 -0.0000 0.0000
22.700 0.0000 -0.0000 0.0000
22.750 0.0000 -0.0000 0.0000
22.800 -0.0000 -0.0000 0.0000
22.850 -0.0000 -0.0000 0.0000
22.900 -0.0000 -0.0000 0.0000
22.950 -0.0000 -0.0000 0.0000
23.000 -0.0000 -0.0000 0.0000
23.050 -0.0000 -0.0000 0.0000
23.100 -0.0000 -0.0000 0.0000
23.150 -0.0000 -0.0000 0.0000
23.200 -0.0000 -0.0000 0.0000
23.250 -0.0000 -0.0000 0.0000
23.300 -0.0000 -0.0000 0.0000
23.350 -0.0000 -0.0000 0.0000
23.400 -0.0000 -0.0000 0.0000
23.450 -0.0000 -0.0000 0.0000
23.500 -0.0000 -0.0000 0.0000
23.550 -0.0000 -0.0000 0.0000
23.600 -0.0000 -0.0000 0.0000
23.650 -0.0000 -0.0000 0.0000
23.700 -0.0000 -0.0000 0.0000
23.750 -0.0000 0.0000 0.0000
23.800 -0.0000 0.0000 0.0000
23.850 -0.0000 0.0000 0.0000
23.900 -0.0000 0.0000 -0.0000
23.950 -0.0000 0.0000 -0.0000
24.000 -0.0000 0.0000 -0.0000
24.050 -0.0000 0.0000 -0.0000
24.100 -0.0000 0.0000 -0.0000
24.150 -0.0000 0.0000 -0.0000
24.200 -0.0000 0.0000 -0.0000
24.250 -0.0000 0.0000 -0.0000
24.300 -0.0000 0.0000 -0.0000
24.350 -0.0000 0.0000 -0.0000
24.400 -0.0000 0.0000 -0.0000
24.450 -0.0000 0.0000 -0.0000
24.500 -0.0000 0.0000 -0.0000
24.550 -0.0000 0.0000 -0.0000
24.600 -0.0000 0.0000 -0.0000
24.650 -0.0000 0.0000 -0.0000
24.700 -0.0000 0.0000 -0.0000
24.750 -0.0000 0.0000 -0.0000
24.800 -0.0000 0.0000 -0.0000
24.850 -0.0000 0.0000 -0.0000
24.900 -0.0000 0.0000 -0.0000
24.950 -0.0000 0.0000 -0.0000
25.000 -0.0000 0.0000 -0.0000
25.050 -0.0000 0.0000 -0.0000
25.100 -0.0000 0.0000 -0.0000
25.150 -0.0000 0.0000 -0.0000
25.200 -0.0000 0.0000 -0.0000
25.250 -0.0000 0.0000 -0.0000
25.300 -0.0000 0.0000 -0.0000
25.350 -0.0000 0.0000 -0.0000
25.400 -0.0000 0.0000 -0.0000
25.450 -0.0000 0.0000 -0.0000
25.500 -0.0000 0.0000 -0.0000
25.550 -0.0000 0.0000 -0.0000
25.600 -0.0000 0.0000 -0.0000
25.650 -0.0000 0.0000 -0.0000
25.700 -0.0000 0.0000 -0.0000
25.750 -0.0000 0.0000 -0.0000
25.800 -0.0000 0.0000 -0.0000
25.850 -0.0000 0.0000 -0.0000
25.900 -0.0000 0.0000 -0.0000
25.950 -0.0000 0.0000 -0.0000
26.000 -0.0000 0.0000 -0.0000
26.050 -0.0000 0.0000 -0.0000
26.100 -0.0000 0.0000 -0.0000
26.150 -0.0000 0.0000 -0.0000
26.200 -0.0000 0.0000 -0.0000
26.250 -0.0000 0.0000 -0.0000
26.300 -0.0000 0.0000 -0.0000
26.350 -0.0000 0.0000 -0.0000
26.400 -0.0000 0.0000 -0.0000
26.450 -0.0000 0.0000 -0.0000
26.500 -0.0000 0.0000 -0.0000
26.550 0.0000 0.0000 -0.0000
26.600 0.0000 0.0000 -0.0000
26.650 0.0000 0.0000 -0.0000
26.700 0.0000 0.0000 -0.0000
26.750 0.0000 0.0000 -0.0000
26.800 0.0000 0.0000 -0.0000
26.850 0.0000 0.0000 -0.0000
26.900 0.0000 0.0000 -0.0000
26.950 0.0000 0.0000 -0.0000
27.000 0.0000 0.0000 -0.0000
27.050 0.0000 0.0000 -0.0000
27.100 0.0000 0.0000 -0.0000
27.150 0.0000 0.0000 -0.0000
27.200 0.0000 0.0000 -0.0000
27.250 0.0000 0.0000 -0.0000
27.300 0.0000 0.0000 -0.0000
27.350 0.0000 0.0000 -0.0000
27.400 0.0000 0.0000 -0.0000
27.450 0.0000 0.0000 -0.0000
27.500 0.0000 -0.0000 -0.0000
27.550 0.0000 -0.0000 -0.0000
27.600 0.0000 -0.0000 0.0000
27.650 0.0000 -0.0000 0.0000
27.700 0.0000 -0.0000 0.0000
27.750 0.0000 -0.0000 0.0000
27.800 0.0000 -0.0000 0.0000
27.850 0.0000 -0.0000 0.0000
27.900 0.0000 -0.0000 0.0000
27.950 0.0000 -0.0000 0.0000
28.000 0.0000 -0.0000 0.0000
28.050 0.0000 -0.0000 0.0000
28.100 0.0000 -0.0000 0.0000
28.150 0.0000 -0.0000 0.0000
28.200 0.0000 -0.0000 0.0000
28.250 0.0000 -0.0000 0.0000
28.300 0.0000 -0.0000 0.0000
28.350 0.0000 -0.0000 0.0000
28.400 0.0000 -0.0000 0.0000
28.450 0.0000 -0.0000 0.0000
28.500 0.0000 -0.0000 0.0000
28.550 0.0000 -0.0000 0.0000
28.600 0.0000 -0.0000 0.0000
28.650 0.0000 -0.0000 0.0000
28.700 0.0000 -0.0000 0.0000
28.750 0.0000 -0.0000 0.0000
28.800 0.0000 -0.0000 0.0000
28.850 0.0000 -0.0000 0.0000
28.900 0.0000 -0.0000 0.0000
28.950 0.0000 -0.0000 0.0000
29.000 0.0000 -0.0000 0.0000
29.050 0.0000 -0.0000 0.0000
29.100 0.0000 -0.0000 0.0000
29.150 0.0000 -0.0000 0.0000
29.200 0.0000 -0.0000 0.0000
29.250 0.0000 -0.0000 0.0000
29.300 0.0000 -0.0000 0.0000
29.350 0.0000 -0.0000 0.0000
29.400 0.0000 -0.0000 0.0000
29.450 0.0000 -0.0000 0.0000
29.500 0.0000 -0.0000 0.0000
29.550 0.0000 -0.0000 0.0000
29.600 0.0000 -0.0000 0.0000
29.650 0.0000 -0.0000 0.0000
29.700 0.0000 -0.0000 0.0000
29.750 0.0000 -0.0000 0.0000
29.800 0.0000 -0.0000 0.0000
29.850 0.0000 -0.0000 0.0000
29.900 0.0000 -0.0000 0.0000
29.950 0.0000 -0.0000 0.0000
30.000 0.0000 -0.0000 0.0000
30.050 0.0000 -0.0000 0.0000
30.100 0.0000 -0.0000 0.0000
30.150 0.0000 -0.0000 0.0000
30.200 0.0000 -0.0000 0.0000
30.250 0.0000 -0.0000 0.0000
30.300 -0.0000 -0.0000 0.0000
30.350 -0.0000 -0.0000 0.0000
30.400 -0.0000 -0.0000 0.0000
30.450 -0.0000 -0.0000 0.0000
30.500 -0.0000 -0.0000 0.0000
30.550 -0.0000 -0.0000 0.0000
30.600 -0.0000 -0.0000 0.0000
30.650 -0.0000 -0.0000 0.0000
30.700 -0.0000 -0.0000 0.0000
30.750 -0.0000 -0.0000 0.0000
30.800 -0.0000 -0.0000 0.0000
30.850 -0.0000 -0.0000 0.0000
30.900 -0.0000 -0.0000 0.0000
30.950 -0.0000 -0.0000 0.0000
31.000 -0.0000 -0.0000 0.0000
31.050 -0.0000 -0.0000 0.0000
31.100 -0.0000 -0.0000 0.0000
31.150 -0.0000 -0.0000 0.0000
31.200 -0.0000 -0.0000 0.0000
31.250 -0.0000 0.0000 0.0000
31.300 -0.0000 0.0000 0.0000
31.350 -0.0000 0.0000 -0.0000
31.400 -0.0000 0.0000 -0.0000
31.450 -0.0000 0.0000 -0.0000
31.500 -0.0000 0.0000 -0.0000
31.550 -0.0000 0.0000 -0.0000
31.600 -0.0000 0.0000 -0.0000
31.650 -0.0000 0.0000 -0.0000
31.700 -0.0000 0.0000 -0.0000
31.750 -0.0000 0.0000 -0.0000
31.800 -0.0000 0.0000 -0.0000
31.850 -0.0000 0.0000 -0.0000
31.900 -0.0000 0.0000 -0.0000
31.950 -0.0000 0.0000 -0.0000
32.000 -0.0000 0.0000 -0.0000
32.050 -0.0000 0.0000 -0.0000
32.100 -0.0000 0.0000 -0.0000
32.150 -0.0000 0.0000 -0.0000
32.200 -0.0000 0.0000 -0.0000
32.250 -0.0000 0.0000 -0.0000
32.300 -0.0000 0.0000 -0.0000
32.350 -0.0000 0.0000 -0.0000
32.400 -0.0000 0.0000 -0.0000
32.450 -0.0000 0.0000 -0.0000
32.500 -0.0000 0.0000 -0.0000
32.550 -0.0000 0.0000 -0.0000
32.600 -0.0000 0.0000 -0.0000
32.650 -0.0000 0.0000 -0.0000
32.700 -0.0000 0.0000 -0.0000
32.750 -0.0000 0.0000 -0.0000
32.800 -0.0000 0.0000 -0.0000
32.850 -0.0000 0.0000 -0.0000
32.900 -0.0000 0.0000 -0.0000
32.950 -0.0000 0.0000 -0.0000
33.000 -0.0000 0.0000 -0.0000
33.050 -0.0000 0.0000 -0.0000
33.100 -0.0000 0.0000 -0.0000
33.150 -0.0000 0.0000 -0.0000
33.200 -0.0000 0.0000 -0.0000
33.250 -0.0000 0.0000 -0.0000
33.300 -0.0000 0.0000 -0.0000
33.350 -0.0000 0.0000 -0.0000
33.400 -0.0000 0.0000 -0.0000
33.450 -0.0000 0.0000 -0.0000
33.500 -0.0000 0.0000 -0.0000
33.550 -0.0000 0.0000 -0.0000
33.600 -0.0000 0.0000 -0.0000
33.650 -0.0000 0.0000 -0.0000
33.700 -0.0000 0.0000 -0.0000
33.750 -0.0000 0.0000 -0.0000
33.800 -0.0000 0.0000 -0.0000
33.850 -0.0000 0.0000 -0.0000
33.900 -0.0000 0.0000 -0.0000
33.950 -0.0000 0.0000 -0.0000
34.000 -0.0000 0.0000 -0.0000
34.050 0.0000 0.0000 -0.0000
34.100 0.0000 0.0000 -0.0000
34.150 0.0000 0.0000 -0.0000
34.200 0.0000 0.0000 -0.0000
34.250 0.0000 0.0000 -0.0000
34.300 0.0000 0.0000 -0.0000
34.350 0.0000 0.0000 -0.0000
34.400 0.0000 0.0000 -0.0000
34.450 0.0000 0.0000 -0.0000
34.500 0.0000 0.0000 -0.0000
34.550 0.0000 0.0000 -0.0000
34.600 0.0000 0.0000 -0.0000
34.650 0.0000 0.0000 -0.0000
34.700 0.0000 0.0000 -0.0000
34.750 0.0000 0.0000 -0.0000
34.800 0.0000 0.0000 -0.0000
34.850 0.0000 0.0000 -0.0000
34.900 0.0000 0.0000 -0.0000
34.950 0.0000 -0.0000 -0.0000
35.000 0.0000 -0.0000 -0.0000
35.050 0.0000 -0.0000 -0.0000
35.100 0.0000 -0.0000 0.0000
35.150 0.0000 -0.0000 0.0000
35.200 0.0000 -0.0000 0.0000
35.250 0.0000 -0.0000 0.0000
35.300 0.0000 -0.0000 0.0000
35.350 0.0000 -0.0000 0.0000
35.400 0.0000 -0.0000 0.0000
35.450 0.0000 -0.0000 0.0000
35.500 0.0000 -0.0000 0.0000
35.550 0.0000 -0.0000 0.0000
35.600 0.0000 -0.0000 0.0000
35.650 0.0000 -0.0000 0.0000
35.700 0.0000 -0.0000 0.0000
35.750 0.0000 -0.0000 0.0000
35.800 0.0000 -0.0000 0.0000
35.850 0.0000 -0.0000 0.0000
35.900 0.0000 -0.0000 0.0000
35.950 0.0000 -0.0000 0.0000
36.000 0.0000 -0.0000 0.0000
36.050 0.0000 -0.0000 0.0000
36.100 0.0000 -0.0000 0.0000
36.150 0.0000 -0.0000 0.0000
36.200 0.0000 -0.0000 0.0000
36.250 0.0000 -0.0000 0.0000
36.300 0.0000 -0.0000 0.0000
36.350 0.0000 -0.0000 0.0000
36.400 0.0000 -0.0000 0.0000
36.450 0.0000 -0.0000 0.0000
36.500 0.0000 -0.0000 0.0000
36.550 0.0000 -0.0000 0.0000
36.600 0.0000 -0.0000 0.0000
36.650 0.0000 -0.0000 0.0000
36.700 0.0000 -0.0000 0.0000
36.750 0.0000 -0.0000 0.0000
36.800 0.0000 -0.0000 0.0000
36.850 0.0000 -0.0000 0.0000
36.900 0.0000 -0.0000 0.0000
36.950 0.0000 -0.0000 0.0000
37.000 0.0000 -0.0000 0.0000
37.050 0.0000 -0.0000 0.0000
37.100 0.0000 -0.0000 0.0000
37.150 0.0000 -0.0000 0.0000
37.200 0.0000 -0.0000 0.0000
37.250 0.0000 -0.0000 0.0000
37.300 0.0000 -0.0000 0.0000
37.350 0.0000 -0.0000 0.0000
37.400 0.0000 -0.0000 0.0000
37.450 0.0000 -0.0000 0.0000
37.500 0.0000 -0.0000 0.0000
37.550 0.0000 -0.0000 0.0000
37.600 0.0000 -0.0000 0.0000
37.650 0.0000 -0.0000 0.0000
37.700 0.0000 -0.0000 0.0000
37.750 -0.0000 -0.0000 0.0000
37.800 -0.0000 -0.0000 0.0000
37.850 -0.0000 -0.0000 0.0000
37.900 -0.0000 -0.0000 0.0000
37.950 -0.0000 -0.0000 0.0000
38.000 -0.0000 -0.0000 0.0000
38.050 -0.0000 -0.0000 0.0000
38.100 -0.0000 -0.0000 0.0000
38.150 -0.0000 -0.0000 0.0000
38.200 -0.0000 -0.0000 0.0000
38.250 -0.0000 -0.0000 0.0000
38.300 -0.0000 -0.0000 0.0000
38.350 -0.0000 -0.0000 0.0000
38.400 -0.0000 -0.0000 0.0000
38.450 -0.0000 -0.0000 0.0000
38.500 -0.0000 -0.0000 0.0000
38.550 -0.0000 -0.0000 0.0000
38.600 -0.0000 -0.0000 0.0000
38.650 -0.0000 -0.0000 0.0000
38.700 -0.0000 0.0000 0.0000
38.750 -0.0000 0.0000 0.0000
38.800 -0.0000 0.0000 -0.0000
38.850 -0.0000 0.0000 -0.0000
38.900 -0.0000 0.0000 -0.0000
38.950 -0.0000 0.0000 -0.0000
39.000 -0.0000 0.0000 -0.0000
39.050 -0.0000 0.0000 -0.0000
39.100 -0.0000 0.0000 -0.0000
39.150 -0.0000 0.0000 -0.0000
39.200 -0.0000 0.0000 -0.0000
39.250 -0.0000 0.0000 -0.0000
39.300 -0.0000 0.0000 -0.0000
39.350 -0.0000 0.0000 -0.0000
39.400 -0.0000 0.0000 -0.0000
39.450 -0.0000 0.0000 -0.0000
39.500 -0.0000 0.0000 -0.0000
39.550 -0.0000 0.0000 -0.0000
39.600 -0.0000 0.0000 -0.0000
39.650 -0.0000 0.0000 -0.0000
39.700 -0.0000 0.0000 -0.0000
39.750 -0.0000 0.0000 -0.0000
39.800 -0.0000 0.0000 -0.0000
39.850 -0.0000 0.0000 -0.0000
39.900 -0.0000 0.0000 -0.0000
39.950 -0.0000 0.0000 -0.0000


==> figs/vdp_ts_learned_sat0.5.dat <==
t x1 x2 u
0.000 9.8000 0.0000 -0.7041
0.050 9.7931 -0.2279 -1.2088
0.100 9.7776 -0.3907 -1.4964
0.150 9.7541 -0.5454 -1.6590
0.200 9.7232 -0.6916 -1.7694
0.250 9.6851 -0.8289 -1.8506
0.300 9.6404 -0.9566 -1.9126
0.350 9.5896 -1.0741 -1.9607
0.400 9.5332 -1.1804 -1.9981
0.450 9.4718 -1.2743 -2.0266
0.500 9.4060 -1.3546 -2.0475
0.550 9.3366 -1.4201 -2.0614
0.600 9.2643 -1.4700 -2.0692
0.650 9.1898 -1.5045 -2.0715
0.700 9.1141 -1.5249 -2.0693
0.750 9.0375 -1.5338 -2.0637
0.800 8.9608 -1.5342 -2.0555
0.850 8.8842 -1.5290 -2.0458
0.900 8.8080 -1.5203 -2.0351
0.950 8.7322 -1.5094 -2.0238
1.000 8.6571 -1.4974 -2.0121
1.050 8.5825 -1.4847 -2.0002
1.100 8.5086 -1.4717 -1.9881
1.150 8.4353 -1.4586 -1.9760
1.200 8.3627 -1.4454 -1.9639
1.250 8.2908 -1.4323 -1.9517
1.300 8.2195 -1.4193 -1.9395
1.350 8.1489 -1.4064 -1.9272
1.400 8.0789 -1.3935 -1.9150
1.450 8.0095 -1.3808 -1.9028
1.500 7.9408 -1.3682 -1.8905
1.550 7.8727 -1.3557 -1.8782
1.600 7.8052 -1.3433 -1.8659
1.650 7.7384 -1.3310 -1.8536
1.700 7.6721 -1.3189 -1.8413
1.750 7.6065 -1.3068 -1.8290
1.800 7.5414 -1.2949 -1.8167
1.850 7.4770 -1.2831 -1.8044
1.900 7.4131 -1.2713 -1.7920
1.950 7.3498 -1.2597 -1.7797
2.000 7.2871 -1.2482 -1.7673
2.050 7.2250 -1.2368 -1.7549
2.100 7.1635 -1.2255 -1.7425
2.150 7.1025 -1.2143 -1.7301
2.200 7.0420 -1.2033 -1.7177
2.250 6.9821 -1.1923 -1.7053
2.300 6.9228 -1.1814 -1.6928
2.350 6.8640 -1.1706 -1.6804
2.400 6.8057 -1.1600 -1.6679
2.450 6.7480 -1.1494 -1.6554
2.500 6.6908 -1.1389 -1.6429
2.550 6.6341 -1.1285 -1.6304
2.600 6.5779 -1.1182 -1.6179
2.650 6.5223 -1.1080 -1.6053
2.700 6.4671 -1.0979 -1.5928
2.750 6.4125 -1.0879 -1.5802
2.800 6.3583 -1.0780 -1.5676
2.850 6.3047 -1.0682 -1.5550
2.900 6.2515 -1.0585 -1.5424
2.950 6.1988 -1.0488 -1.5297
3.000 6.1466 -1.0393 -1.5171
3.050 6.0949 -1.0298 -1.5044
3.100 6.0436 -1.0205 -1.4917
3.150 5.9929 -1.0112 -1.4790
3.200 5.9425 -1.0020 -1.4662
3.250 5.8927 -0.9929 -1.4535
3.300 5.8432 -0.9839 -1.4407
3.350 5.7943 -0.9749 -1.4279
3.400 5.7457 -0.9661 -1.4151
3.450 5.6977 -0.9573 -1.4022
3.500 5.6500 -0.9486 -1.3893
3.550 5.6028 -0.9400 -1.3764
3.600 5.5560 -0.9314 -1.3635
3.650 5.5097 -0.9230 -1.3506
3.700 5.4637 -0.9146 -1.3376
3.750 5.4182 -0.9063 -1.3246
3.800 5.3731 -0.8981 -1.3116
3.850 5.3284 -0.8900 -1.2986
3.900 5.2841 -0.8819 -1.2855
3.950 5.2402 -0.8739 -1.2724
4.000 5.1967 -0.8660 -1.2593
4.050 5.1536 -0.8581 -1.2461
4.100 5.1109 -0.8504 -1.2329
4.150 5.0686 -0.8427 -1.2197
4.200 5.0266 -0.8351 -1.2064
4.250 4.9850 -0.8275 -1.1932
4.300 4.9439 -0.8200 -1.1798
4.350 4.9030 -0.8126 -1.1665
4.400 4.8626 -0.8053 -1.1531
4.450 4.8225 -0.7980 -1.1397
4.500 4.7828 -0.7908 -1.1262
4.550 4.7434 -0.7837 -1.1127
4.600 4.7044 -0.7766 -1.0992
4.650 4.6658 -0.7696 -1.0856
4.700 4.6275 -0.7626 -1.0720
4.750 4.5895 -0.7558 -1.0583
4.800 4.5519 -0.7490 -1.0446
4.850 4.5146 -0.7422 -1.0309
4.900 4.4777 -0.7355 -1.0171
4.950 4.4411 -0.7289 -1.0032
5.000 4.4048 -0.7224 -0.9893
5.050 4.3688 -0.7159 -0.9754
5.100 4.3332 -0.7094 -0.9614
5.150 4.2979 -0.7031 -0.9474
5.200 4.2629 -0.6968 -0.9333
5.250 4.2282 -0.6905 -0.9191
5.300 4.1938 -0.6843 -0.9049
5.350 4.1598 -0.6782 -0.8907
5.400 4.1260 -0.6721 -0.8764
5.450 4.0926 -0.6661 -0.8620
5.500 4.0594 -0.6601 -0.8475
5.550 4.0265 -0.6542 -0.8330
5.600 3.9940 -0.6483 -0.8185
5.650 3.9617 -0.6426 -0.8038
5.700 3.9297 -0.6368 -0.7891
5.750 3.8980 -0.6311 -0.7743
5.800 3.8666 -0.6255 -0.7595
5.850 3.8355 -0.6199 -0.7445
5.900 3.8046 -0.6144 -0.7295
5.950 3.7740 -0.6089 -0.7144
6.000 3.7437 -0.6035 -0.6992
6.050 3.7137 -0.5981 -0.6840
6.100 3.6839 -0.5928 -0.6686
6.150 3.6544 -0.5875 -0.6531
6.200 3.6252 -0.5823 -0.6376
6.250 3.5962 -0.5771 -0.6219
6.300 3.5675 -0.5720 -0.6062
6.350 3.5390 -0.5669 -0.5903
6.400 3.5108 -0.5619 -0.5744
6.450 3.4828 -0.5569 -0.5583
6.500 3.4551 -0.5520 -0.5421
6.550 3.4276 -0.5471 -0.5258
6.600 3.4004 -0.5423 -0.5093
6.650 3.3734 -0.5375 -0.4928
6.700 3.3466 -0.5327 -0.4760
6.750 3.3201 -0.5280 -0.4592
6.800 3.2938 -0.5234 -0.4422
6.850 3.2678 -0.5187 -0.4250
6.900 3.2419 -0.5142 -0.4077
6.950 3.2163 -0.5097 -0.3903
7.000 3.1910 -0.5052 -0.3726
7.050 3.1658 -0.5007 -0.3548
7.100 3.1409 -0.4963 -0.3368
7.150 3.1162 -0.4920 -0.3186
7.200 3.0917 -0.4877 -0.3002
7.250 3.0674 -0.4834 -0.2815
7.300 3.0434 -0.4791 -0.2627
7.350 3.0195 -0.4750 -0.2436
7.400 2.9959 -0.4708 -0.2243
7.450 2.9724 -0.4667 -0.2047
7.500 2.9492 -0.4626 -0.1849
7.550 2.9262 -0.4586 -0.1648
7.600 2.9033 -0.4546 -0.1443
7.650 2.8807 -0.4506 -0.1236
7.700 2.8583 -0.4467 -0.1025
7.750 2.8360 -0.4428 -0.0811
7.800 2.8140 -0.4389 -0.0593
7.850 2.7921 -0.4351 -0.0371
7.900 2.7705 -0.4313 -0.0144
7.950 2.7490 -0.4277 0.0036
8.000 2.7277 -0.4255 0.0049
8.050 2.7064 -0.4250 0.0080
8.100 2.6852 -0.4254 0.0122
8.150 2.6639 -0.4264 0.0171
8.200 2.6425 -0.4278 0.0223
8.250 2.6211 -0.4294 0.0277
8.300 2.5996 -0.4312 0.0333
8.350 2.5780 -0.4331 0.0389
8.400 2.5563 -0.4351 0.0445
8.450 2.5345 -0.4371 0.0502
8.500 2.5126 -0.4392 0.0558
8.550 2.4905 -0.4413 0.0614
8.600 2.4684 -0.4435 0.0670
8.650 2.4462 -0.4456 0.0726
8.700 2.4239 -0.4478 0.0781
8.750 2.4014 -0.4500 0.0835
8.800 2.3789 -0.4522 0.0890
8.850 2.3562 -0.4545 0.0944
8.900 2.3334 -0.4567 0.0998
8.950 2.3105 -0.4590 0.1051
9.000 2.2875 -0.4613 0.1104
9.050 2.2644 -0.4635 0.1157
9.100 2.2412 -0.4658 0.1209
9.150 2.2178 -0.4682 0.1261
9.200 2.1943 -0.4705 0.1312
9.250 2.1708 -0.4728 0.1364
9.300 2.1471 -0.4752 0.1414
9.350 2.1232 -0.4775 0.1465
9.400 2.0993 -0.4799 0.1515
9.450 2.0753 -0.4822 0.1564
9.500 2.0511 -0.4846 0.1613
9.550 2.0268 -0.4869 0.1662
9.600 2.0024 -0.4893 0.1711
9.650 1.9779 -0.4916 0.1759
9.700 1.9532 -0.4940 0.1806
9.750 1.9285 -0.4963 0.1853
9.800 1.9036 -0.4987 0.1900
9.850 1.8786 -0.5010 0.1946
9.900 1.8535 -0.5033 0.1992
9.950 1.8283 -0.5056 0.2037
10.000 1.8029 -0.5078 0.2082
10.050 1.7775 -0.5101 0.2126
10.100 1.7519 -0.5123 0.2170
10.150 1.7263 -0.5144 0.2213
10.200 1.7005 -0.5166 0.2256
10.250 1.6746 -0.5187 0.2298
10.300 1.6486 -0.5207 0.2339
10.350 1.6225 -0.5227 0.2380
10.400 1.5964 -0.5247 0.2420
10.450 1.5701 -0.5265 0.2459
10.500 1.5437 -0.5283 0.2498
10.550 1.5173 -0.5301 0.2536
10.600 1.4907 -0.5317 0.2573
10.650 1.4641 -0.5333 0.2610
10.700 1.4374 -0.5348 0.2645
10.750 1.4106 -0.5362 0.2680
10.800 1.3838 -0.5374 0.2714
10.850 1.3569 -0.5386 0.2747
10.900 1.3299 -0.5396 0.2779
10.950 1.3029 -0.5405 0.2810
11.000 1.2759 -0.5412 0.2840
11.050 1.2488 -0.5418 0.2868
11.100 1.2217 -0.5422 0.2896
11.150 1.1946 -0.5424 0.2922
11.200 1.1675 -0.5425 0.2947
11.250 1.1403 -0.5424 0.2971
11.300 1.1132 -0.5420 0.2994
11.350 1.0861 -0.5415 0.3015
11.400 1.0591 -0.5407 0.3035
11.450 1.0321 -0.5397 0.3053
11.500 1.0051 -0.5384 0.3070
11.550 0.9782 -0.5369 0.3085
11.600 0.9514 -0.5351 0.3098
11.650 0.9247 -0.5330 0.3110
11.700 0.8981 -0.5306 0.3120
11.750 0.8717 -0.5280 0.3128
11.800 0.8453 -0.5250 0.3134
11.850 0.8192 -0.5217 0.3138
11.900 0.7932 -0.5181 0.3140
11.950 0.7674 -0.5141 0.3141
12.000 0.7418 -0.5099 0.3139
12.050 0.7164 -0.5052 0.3135
12.100 0.6913 -0.5003 0.3129
12.150 0.6664 -0.4950 0.3120
12.200 0.6418 -0.4893 0.3110
12.250 0.6175 -0.4833 0.3097
12.300 0.5934 -0.4769 0.3082
12.350 0.5698 -0.4702 0.3064
12.400 0.5464 -0.4631 0.3044
12.450 0.5235 -0.4558 0.3022
12.500 0.5009 -0.4480 0.2997
12.550 0.4787 -0.4400 0.2970
12.600 0.4569 -0.4317 0.2941
12.650 0.4355 -0.4230 0.2909
12.700 0.4146 -0.4141 0.2875
12.750 0.3941 -0.4049 0.2839
12.800 0.3741 -0.3954 0.2800
12.850 0.3546 -0.3858 0.2759
12.900 0.3355 -0.3759 0.2716
12.950 0.3170 -0.3658 0.2671
13.000 0.2989 -0.3555 0.2623
13.050 0.2814 -0.3451 0.2574
13.100 0.2644 -0.3345 0.2523
13.150 0.2480 -0.3239 0.2470
13.200 0.2320 -0.3132 0.2415
13.250 0.2167 -0.3024 0.2358
13.300 0.2018 -0.2915 0.2300
13.350 0.1875 -0.2807 0.2240
13.400 0.1737 -0.2699 0.2179
13.450 0.1605 -0.2591 0.2117
13.500 0.1478 -0.2483 0.2054
13.550 0.1357 -0.2377 0.1990
13.600 0.1241 -0.2271 0.1925
13.650 0.1130 -0.2167 0.1859
13.700 0.1024 -0.2064 0.1793
13.750 0.0923 -0.1962 0.1726
13.800 0.0828 -0.1863 0.1659
13.850 0.0737 -0.1765 0.1592
13.900 0.0651 -0.1669 0.1525
13.950 0.0570 -0.1576 0.1458
14.000 0.0493 -0.1484 0.1391
14.050 0.0422 -0.1395 0.1325
14.100 0.0354 -0.1309 0.1259
14.150 0.0291 -0.1225 0.1194
14.200 0.0231 -0.1144 0.1130
14.250 0.0176 -0.1065 0.1067
14.300 0.0125 -0.0990 0.1005
14.350 0.0077 -0.0917 0.0943
14.400 0.0033 -0.0846 0.0884
14.450 -0.0008 -0.0779 0.0825
14.500 -0.0045 -0.0714 0.0768
14.550 -0.0079 -0.0652 0.0712
14.600 -0.0110 -0.0593 0.0658
14.650 -0.0138 -0.0537 0.0606
14.700 -0.0164 -0.0483 0.0556
14.750 -0.0187 -0.0433 0.0507
14.800 -0.0207 -0.0384 0.0460
14.850 -0.0225 -0.0339 0.0414
14.900 -0.0241 -0.0295 0.0371
14.950 -0.0255 -0.0255 0.0330
15.000 -0.0267 -0.0217 0.0290
15.050 -0.0277 -0.0181 0.0253
15.100 -0.0285 -0.0147 0.0217
15.150 -0.0291 -0.0116 0.0183
15.200 -0.0296 -0.0086 0.0151
15.250 -0.0300 -0.0059 0.0121
15.300 -0.0302 -0.0034 0.0093
15.350 -0.0303 -0.0011 0.0066
15.400 -0.0303 0.0011 0.0042
15.450 -0.0302 0.0030 0.0019
15.500 -0.0300 0.0048 -0.0002
15.550 -0.0298 0.0065 -0.0022
15.600 -0.0294 0.0080 -0.0040
15.650 -0.0290 0.0093 -0.0056
15.700 -0.0285 0.0105 -0.0071
15.750 -0.0279 0.0116 -0.0084
15.800 -0.0273 0.0125 -0.0095
15.850 -0.0267 0.0133 -0.0106
15.900 -0.0260 0.0140 -0.0116
15.950 -0.0253 0.0146 -0.0125
16.000 -0.0245 0.0151 -0.0132
16.050 -0.0238 0.0155 -0.0137
16.100 -0.0230 0.0158 -0.0142
16.150 -0.0222 0.0161 -0.0145
16.200 -0.0214 0.0163 -0.0148
16.250 -0.0205 0.0164 -0.0151
16.300 -0.0197 0.0164 -0.0153
16.350 -0.0189 0.0164 -0.0154
16.400 -0.0181 0.0163 -0.0155
16.450 -0.0173 0.0162 -0.0155
16.500 -0.0165 0.0160 -0.0154
16.550 -0.0157 0.0158 -0.0154
16.600 -0.0149 0.0156 -0.0152
16.650 -0.0141 0.0153 -0.0150
16.700 -0.0134 0.0150 -0.0148
16.750 -0.0126 0.0147 -0.0146
16.800 -0.0119 0.0143 -0.0143
16.850 -0.0112 0.0140 -0.0140
16.900 -0.0105 0.0136 -0.0137
16.950 -0.0098 0.0132 -0.0134
17.000 -0.0092 0.0127 -0.0130
17.050 -0.0086 0.0123 -0.0126
17.100 -0.0079 0.0119 -0.0122
17.150 -0.0074 0.0114 -0.0118
17.200 -0.0068 0.0110 -0.0114
17.250 -0.0063 0.0106 -0.0110
17.300 -0.0057 0.0101 -0.0106
17.350 -0.0053 0.0097 -0.0102
17.400 -0.0048 0.0092 -0.0098
17.450 -0.0043 0.0088 -0.0094
17.500 -0.0039 0.0084 -0.0089
17.550 -0.0035 0.0079 -0.0085
17.600 -0.0031 0.0075 -0.0081
17.650 -0.0027 0.0071 -0.0077
17.700 -0.0024 0.0067 -0.0073
17.750 -0.0021 0.0063 -0.0069
17.800 -0.0018 0.0059 -0.0066
17.850 -0.0015 0.0056 -0.0062
17.900 -0.0012 0.0052 -0.0058
17.950 -0.0010 0.0049 -0.0055
18.000 -0.0007 0.0045 -0.0051
18.050 -0.0005 0.0042 -0.0048
18.100 -0.0003 0.0039 -0.0045
18.150 -0.0001 0.0036 -0.0041
18.200 0.0001 0.0033 -0.0038
18.250 0.0002 0.0030 -0.0036
18.300 0.0004 0.0028 -0.0033
18.350 0.0005 0.0025 -0.0030
18.400 0.0006 0.0023 -0.0027
18.450 0.0007 0.0020 -0.0025
18.500 0.0008 0.0018 -0.0023
18.550 0.0009 0.0016 -0.0020
18.600 0.0010 0.0014 -0.0018
18.650 0.0010 0.0012 -0.0016
18.700 0.0011 0.0011 -0.0014
18.750 0.0012 0.0009 -0.0013
18.800 0.0012 0.0008 -0.0011
18.850 0.0012 0.0006 -0.0009
18.900 0.0013 0.0005 -0.0008
18.950 0.0013 0.0004 -0.0006
19.000 0.0013 0.0002 -0.0005
19.050 0.0013 0.0001 -0.0004
19.100 0.0013 0.0000 -0.0003
19.150 0.0013 -0.0001 -0.0002
19.200 0.0013 -0.0001 -0.0001
19.250 0.0013 -0.0002 0.0000
19.300 0.0013 -0.0003 0.0001
19.350 0.0013 -0.0004 0.0002
19.400 0.0012 -0.0004 0.0003
19.450 0.0012 -0.0005 0.0003
19.500 0.0012 -0.0005 0.0004
19.550 0.0012 -0.0005 0.0004
19.600 0.0011 -0.0006 0.0005
19.650 0.0011 -0.0006 0.0005
19.700 0.0011 -0.0006 0.0005
19.750 0.0011 -0.0007 0.0006
19.800 0.0010 -0.0007 0.0006
19.850 0.0010 -0.0007 0.0006
19.900 0.0009 -0.0007 0.0006
19.950 0.0009 -0.0007 0.0007
20.000 0.0009 -0.0007 0.0007
20.050 0.0008 -0.0007 0.0007
20.100 0.0008 -0.0007 0.0007
20.150 0.0008 -0.0007 0.0007
20.200 0.0007 -0.0007 0.0007
20.250 0.0007 -0.0007 0.0007
20.300 0.0007 -0.0007 0.0007
20.350 0.0006 -0.0007 0.0007
20.400 0.0006 -0.0007 0.0007
20.450 0.0006 -0.0006 0.0006
20.500 0.0005 -0.0006 0.0006
20.550 0.0005 -0.0006 0.0006
20.600 0.0005 -0.0006 0.0006
20.650 0.0004 -0.0006 0.0006
20.700 0.0004 -0.0006 0.0006
20.750 0.0004 -0.0005 0.0006
20.800 0.0004 -0.0005 0.0005
20.850 0.0003 -0.0005 0.0005
20.900 0.0003 -0.0005 0.0005
20.950 0.0003 -0.0005 0.0005
21.000 0.0003 -0.0005 0.0005
21.050 0.0002 -0.0004 0.0005
21.100 0.0002 -0.0004 0.0004
21.150 0.0002 -0.0004 0.0004
21.200 0.0002 -0.0004 0.0004
21.250 0.0002 -0.0004 0.0004
21.300 0.0001 -0.0003 0.0004
21.350 0.0001 -0.0003 0.0003
21.400 0.0001 -0.0003 0.0003
21.450 0.0001 -0.0003 0.0003
21.500 0.0001 -0.0003 0.0003
21.550 0.0001 -0.0003 0.0003
21.600 0.0001 -0.0002 0.0003
21.650 0.0000 -0.0002 0.0002
21.700 0.0000 -0.0002 0.0002
21.750 0.0000 -0.0002 0.0002
21.800 0.0000 -0.0002 0.0002
21.850 0.0000 -0.0002 0.0002
21.900 0.0000 -0.0002 0.0002
21.950 -0.0000 -0.0001 0.0002
22.000 -0.0000 -0.0001 0.0002
22.050 -0.0000 -0.0001 0.0001
22.100 -0.0000 -0.0001 0.0001
22.150 -0.0000 -0.0001 0.0001
22.200 -0.0000 -0.0001 0.0001
22.250 -0.0000 -0.0001 0.0001
22.300 -0.0000 -0.0001 0.0001
22.350 -0.0000 -0.0001 0.0001
22.400 -0.0000 -0.0001 0.0001
22.450 -0.0000 -0.0000 0.0001
22.500 -0.0001 -0.0000 0.0001
22.550 -0.0001 -0.0000 0.0000
22.600 -0.0001 -0.0000 0.0000
22.650 -0.0001 -0.0000 0.0000
22.700 -0.0001 -0.0000 0.0000
22.750 -0.0001 -0.0000 0.0000
22.800 -0.0001 -0.0000 0.0000
22.850 -0.0001 -0.0000 0.0000
22.900 -0.0001 0.0000 0.0000
22.950 -0.0001 0.0000 0.0000
23.000 -0.0001 0.0000 -0.0000
23.050 -0.0001 0.0000 -0.0000
23.100 -0.0001 0.0000 -0.0000
23.150 -0.0001 0.0000 -0.0000
23.200 -0.0001 0.0000 -0.0000
23.250 -0.0001 0.0000 -0.0000
23.300 -0.0001 0.0000 -0.0000
23.350 -0.0000 0.0000 -0.0000
23.400 -0.0000 0.0000 -0.0000
23.450 -0.0000 0.0000 -0.0000
23.500 -0.0000 0.0000 -0.0000
23.550 -0.0000 0.0000 -0.0000
23.600 -0.0000 0.0000 -0.0000
23.650 -0.0000 0.0000 -0.0000
23.700 -0.0000 0.0000 -0.0000
23.750 -0.0000 0.0000 -0.0000
23.800 -0.0000 0.0000 -0.0000
23.850 -0.0000 0.0000 -0.0000
23.900 -0.0000 0.0000 -0.0000
23.950 -0.0000 0.0000 -0.0000
24.000 -0.0000 0.0000 -0.0000
24.050 -0.0000 0.0000 -0.0000
24.100 -0.0000 0.0000 -0.0000
24.150 -0.0000 0.0000 -0.0000
24.200 -0.0000 0.0000 -0.0000
24.250 -0.0000 0.0000 -0.0000
24.300 -0.0000 0.0000 -0.0000
24.350 -0.0000 0.0000 -0.0000
24.400 -0.0000 0.0000 -0.0000
24.450 -0.0000 0.0000 -0.0000
24.500 -0.0000 0.0000 -0.0000
24.550 -0.0000 0.0000 -0.0000
24.600 -0.0000 0.0000 -0.0000
24.650 -0.0000 0.0000 -0.0000
24.700 -0.0000 0.0000 -0.0000
24.750 -0.0000 0.0000 -0.0000
24.800 -0.0000 0.0000 -0.0000
24.850 -0.0000 0.0000 -0.0000
24.900 -0.0000 0.0000 -0.0000
24.950 -0.0000 0.0000 -0.0000
25.000 -0.0000 0.0000 -0.0000
25.050 -0.0000 0.0000 -0.0000
25.100 -0.0000 0.0000 -0.0000
25.150 -0.0000 0.0000 -0.0000
25.200 -0.0000 0.0000 -0.0000
25.250 -0.0000 0.0000 -0.0000
25.300 -0.0000 0.0000 -0.0000
25.350 -0.0000 0.0000 -0.0000
25.400 -0.0000 0.0000 -0.0000
25.450 -0.0000 0.0000 -0.0000
25.500 -0.0000 0.0000 -0.0000
25.550 -0.0000 0.0000 -0.0000
25.600 -0.0000 0.0000 -0.0000
25.650 -0.0000 0.0000 -0.0000
25.700 0.0000 0.0000 -0.0000
25.750 0.0000 0.0000 -0.0000
25.800 0.0000 0.0000 -0.0000
25.850 0.0000 0.0000 -0.0000
25.900 0.0000 0.0000 -0.0000
25.950 0.0000 0.0000 -0.0000
26.000 0.0000 0.0000 -0.0000
26.050 0.0000 0.0000 -0.0000
26.100 0.0000 0.0000 -0.0000
26.150 0.0000 0.0000 -0.0000
26.200 0.0000 0.0000 -0.0000
26.250 0.0000 0.0000 -0.0000
26.300 0.0000 0.0000 -0.0000
26.350 0.0000 0.0000 -0.0000
26.400 0.0000 0.0000 -0.0000
26.450 0.0000 0.0000 -0.0000
26.500 0.0000 0.0000 -0.0000
26.550 0.0000 0.0000 -0.0000
26.600 0.0000 -0.0000 -0.0000
26.650 0.0000 -0.0000 -0.0000
26.700 0.0000 -0.0000 -0.0000
26.750 0.0000 -0.0000 0.0000
26.800 0.0000 -0.0000 0.0000
26.850 0.0000 -0.0000 0.0000
26.900 0.0000 -0.0000 0.0000
26.950 0.0000 -0.0000 0.0000
27.000 0.0000 -0.0000 0.0000
27.050 0.0000 -0.0000 0.0000
27.100 0.0000 -0.0000 0.0000
27.150 0.0000 -0.0000 0.0000
27.200 0.0000 -0.0000 0.0000
27.250 0.0000 -0.0000 0.0000
27.300 0.0000 -0.0000 0.0000
27.350 0.0000 -0.0000 0.0000
27.400 0.0000 -0.0000 0.0000
27.450 0.0000 -0.0000 0.0000
27.500 0.0000 -0.0000 0.0000
27.550 0.0000 -0.0000 0.0000
27.600 0.0000 -0.0000 0.0000
27.650 0.0000 -0.0000 0.0000
27.700 0.0000 -0.0000 0.0000
27.750 0.0000 -0.0000 0.0000
27.800 0.0000 -0.0000 0.0000
27.850 0.0000 -0.0000 0.0000
27.900 0.0000 -0.0000 0.0000
27.950 0.0000 -0.0000 0.0000
28.000 0.0000 -0.0000 0.0000
28.050 0.0000 -0.0000 0.0000
28.100 0.0000 -0.0000 0.0000
28.150 0.0000 -0.0000 0.0000
28.200 0.0000 -0.0000 0.0000
28.250 0.0000 -0.0000 0.0000
28.300 0.0000 -0.0000 0.0000
28.350 0.0000 -0.0000 0.0000
28.400 0.0000 -0.0000 0.0000
28.450 0.0000 -0.0000 0.0000
28.500 0.0000 -0.0000 0.0000
28.550 0.0000 -0.0000 0.0000
28.600 0.0000 -0.0000 0.0000
28.650 0.0000 -0.0000 0.0000
28.700 0.0000 -0.0000 0.0000
28.750 0.0000 -0.0000 0.0000
28.800 0.0000 -0.0000 0.0000
28.850 0.0000 -0.0000 0.0000
28.900 0.0000 -0.0000 0.0000
28.950 0.0000 -0.0000 0.0000
29.000 0.0000 -0.0000 0.0000
29.050 0.0000 -0.0000 0.0000
29.100 0.0000 -0.0000 0.0000
29.150 0.0000 -0.0000 0.0000
29.200 0.0000 -0.0000 0.0000
29.250 0.0000 -0.0000 0.0000
29.300 0.0000 -0.0000 0.0000
29.350 0.0000 -0.0000 0.0000
29.400 -0.0000 -0.0000 0.0000
29.450 -0.0000 -0.0000 0.0000
29.500 -0.0000 -0.0000 0.0000
29.550 -0.0000 -0.0000 0.0000
29.600 -0.0000 -0.0000 0.0000
29.650 -0.0000 -0.0000 0.0000
29.700 -0.0000 -0.0000 0.0000
29.750 -0.0000 -0.0000 0.0000
29.800 -0.0000 -0.0000 0.0000
29.850 -0.0000 -0.0000 0.0000
29.900 -0.0000 -0.0000 0.0000
29.950 -0.0000 -0.0000 0.0000
30.000 -0.0000 -0.0000 0.0000
30.050 -0.0000 -0.0000 0.0000
30.100 -0.0000 -0.0000 0.0000
30.150 -0.0000 -0.0000 0.0000
30.200 -0.0000 -0.0000 0.0000
30.250 -0.0000 -0.0000 0.0000
30.300 -0.0000 -0.0000 0.0000
30.350 -0.0000 0.0000 0.0000
30.400 -0.0000 0.0000 0.0000
30.450 -0.0000 0.0000 -0.0000
30.500 -0.0000 0.0000 -0.0000
30.550 -0.0000 0.0000 -0.0000
30.600 -0.0000 0.0000 -0.0000
30.650 -0.0000 0.0000 -0.0000
30.700 -0.0000 0.0000 -0.0000
30.750 -0.0000 0.0000 -0.0000
30.800 -0.0000 0.0000 -0.0000
30.850 -0.0000 0.0000 -0.0000
30.900 -0.0000 0.0000 -0.0000
30.950 -0.0000 0.0000 -0.0000
31.000 -0.0000 0.0000 -0.0000
31.050 -0.0000 0.0000 -0.0000
31.100 -0.0000 0.0000 -0.0000
31.150 -0.0000 0.0000 -0.0000
31.200 -0.0000 0.0000 -0.0000
31.250 -0.0000 0.0000 -0.0000
31.300 -0.0000 0.0000 -0.0000
31.350 -0.0000 0.0000 -0.0000
31.400 -0.0000 0.0000 -0.0000
31.450 -0.0000 0.0000 -0.0000
31.500 -0.0000 0.0000 -0.0000
31.550 -0.0000 0.0000 -0.0000
31.600 -0.0000 0.0000 -0.0000
31.650 -0.0000 0.0000 -0.0000
31.700 -0.0000 0.0000 -0.0000
31.750 -0.0000 0.0000 -0.0000
31.800 -0.0000 0.0000 -0.0000
31.850 -0.0000 0.0000 -0.0000
31.900 -0.0000 0.0000 -0.0000
31.950 -0.0000 0.0000 -0.0000
32.000 -0.0000 0.0000 -0.0000
32.050 -0.0000 0.0000 -0.0000
32.100 -0.0000 0.0000 -0.0000
32.150 -0.0000 0.0000 -0.0000
32.200 -0.0000 0.0000 -0.0000
32.250 -0.0000 0.0000 -0.0000
32.300 -0.0000 0.0000 -0.0000
32.350 -0.0000 0.0000 -0.0000
32.400 -0.0000 0.0000 -0.0000
32.450 -0.0000 0.0000 -0.0000
32.500 -0.0000 0.0000 -0.0000
32.550 -0.0000 0.0000 -0.0000
32.600 -0.0000 0.0000 -0.0000
32.650 -0.0000 0.0000 -0.0000
32.700 -0.0000 0.0000 -0.0000
32.750 -0.0000 0.0000 -0.0000
32.800 -0.0000 0.0000 -0.0000
32.850 -0.0000 0.0000 -0.0000
32.900 -0.0000 0.0000 -0.0000
32.950 -0.0000 0.0000 -0.0000
33.000 -0.0000 0.0000 -0.0000
33.050 -0.0000 0.0000 -0.0000
33.100 -0.0000 0.0000 -0.0000
33.150 0.0000 0.0000 -0.0000
33.200 0.0000 0.0000 -0.0000
33.250 0.0000 0.0000 -0.0000
33.300 0.0000 0.0000 -0.0000
33.350 0.0000 0.0000 -0.0000
33.400 0.0000 0.0000 -0.0000
33.450 0.0000 0.0000 -0.0000
33.500 0.0000 0.0000 -0.0000
33.550 0.0000 0.0000 -0.0000
33.600 0.0000 0.0000 -0.0000
33.650 0.0000 0.0000 -0.0000
33.700 0.0000 0.0000 -0.0000
33.750 0.0000 0.0000 -0.0000
33.800 0.0000 0.0000 -0.0000
33.850 0.0000 0.0000 -0.0000
33.900 0.0000 0.0000 -0.0000
33.950 0.0000 0.0000 -0.0000
34.000 0.0000 0.0000 -0.0000
34.050 0.0000 0.0000 -0.0000
34.100 0.0000 -0.0000 -0.0000
34.150 0.0000 -0.0000 -0.0000
34.200 0.0000 -0.0000 0.0000
34.250 0.0000 -0.0000 0.0000
34.300 0.0000 -0.0000 0.0000
34.350 0.0000 -0.0000 0.0000
34.400 0.0000 -0.0000 0.0000
34.450 0.0000 -0.0000 0.0000
34.500 0.0000 -0.0000 0.0000
34.550 0.0000 -0.0000 0.0000
34.600 0.0000 -0.0000 0.0000
34.650 0.0000 -0.0000 0.0000
34.700 0.0000 -0.0000 0.0000
34.750 0.0000 -0.0000 0.0000
34.800 0.0000 -0.0000 0.0000
34.850 0.0000 -0.0000 0.0000
34.900 0.0000 -0.0000 0.0000
34.950 0.0000 -0.0000 0.0000
35.000 0.0000 -0.0000 0.0000
35.050 0.0000 -0.0000 0.0000
35.100 0.0000 -0.0000 0.0000
35.150 0.0000 -0.0000 0.0000
35.200 0.0000 -0.0000 0.0000
35.250 0.0000 -0.0000 0.0000
35.300 0.0000 -0.0000 0.0000
35.350 0.0000 -0.0000 0.0000
35.400 0.0000 -0.0000 0.0000
35.450 0.0000 -0.0000 0.0000
35.500 0.0000 -0.0000 0.0000
35.550 0.0000 -0.0000 0.0000
35.600 0.0000 -0.0000 0.0000
35.650 0.0000 -0.0000 0.0000
35.700 0.0000 -0.0000 0.0000
35.750 0.0000 -0.0000 0.0000
35.800 0.0000 -0.0000 0.0000
35.850 0.0000 -0.0000 0.0000
35.900 0.0000 -0.0000 0.0000
35.950 0.0000 -0.0000 0.0000
36.000 0.0000 -0.0000 0.0000
36.050 0.0000 -0.0000 0.0000
36.100 0.0000 -0.0000 0.0000
36.150 0.0000 -0.0000 0.0000
36.200 0.0000 -0.0000 0.0000
36.250 0.0000 -0.0000 0.0000
36.300 0.0000 -0.0000 0.0000
36.350 0.0000 -0.0000 0.0000
36.400 0.0000 -0.0000 0.0000
36.450 0.0000 -0.0000 0.0000
36.500 0.0000 -0.0000 0.0000
36.550 0.0000 -0.0000 0.0000
36.600 0.0000 -0.0000 0.0000
36.650 0.0000 -0.0000 0.0000
36.700 0.0000 -0.0000 0.0000
36.750 0.0000 -0.0000 0.0000
36.800 0.0000 -0.0000 0.0000
36.850 0.0000 -0.0000 0.0000
36.900 -0.0000 -0.0000 0.0000
36.950 -0.0000 -0.0000 0.0000
37.000 -0.0000 -0.0000 0.0000
37.050 -0.0000 -0.0000 0.0000
37.100 -0.0000 -0.0000 0.0000
37.150 -0.0000 -0.0000 0.0000
37.200 -0.0000 -0.0000 0.0000
37.250 -0.0000 -0.0000 0.0000
37.300 -0.0000 -0.0000 0.0000
37.350 -0.0000 -0.0000 0.0000
37.400 -0.0000 -0.0000 0.0000
37.450 -0.0000 -0.0000 0.0000
37.500 -0.0000 -0.0000 0.0000
37.550 -0.0000 -0.0000 0.0000
37.600 -0.0000 -0.0000 0.0000
37.650 -0.0000 -0.0000 0.0000
37.700 -0.0000 -0.0000 0.0000
37.750 -0.0000 -0.0000 0.0000
37.800 -0.0000 0.0000 0.0000
37.850 -0.0000 0.0000 0.0000
37.900 -0.0000 0.0000 0.0000
37.950 -0.0000 0.0000 -0.0000
38.000 -0.0000 0.0000 -0.0000
38.050 -0.0000 0.0000 -0.0000
38.100 -0.0000 0.0000 -0.0000
38.150 -0.0000 0.0000 -0.0000
38.200 -0.0000 0.0000 -0.0000
38.250 -0.0000 0.0000 -0.0000
38.300 -0.0000 0.0000 -0.0000
38.350 -0.0000 0.0000 -0.0000
38.400 -0.0000 0.0000 -0.0000
38.450 -0.0000 0.0000 -0.0000
38.500 -0.0000 0.0000 -0.0000
38.550 -0.0000 0.0000 -0.0000
38.600 -0.0000 0.0000 -0.0000
38.650 -0.0000 0.0000 -0.0000
38.700 -0.0000 0.0000 -0.0000
38.750 -0.0000 0.0000 -0.0000
38.800 -0.0000 0.0000 -0.0000
38.850 -0.0000 0.0000 -0.0000
38.900 -0.0000 0.0000 -0.0000
38.950 -0.0000 0.0000 -0.0000
39.000 -0.0000 0.0000 -0.0000
39.050 -0.0000 0.0000 -0.0000
39.100 -0.0000 0.0000 -0.0000
39.150 -0.0000 0.0000 -0.0000
39.200 -0.0000 0.0000 -0.0000
39.250 -0.0000 0.0000 -0.0000
39.300 -0.0000 0.0000 -0.0000
39.350 -0.0000 0.0000 -0.0000
39.400 -0.0000 0.0000 -0.0000
39.450 -0.0000 0.0000 -0.0000
39.500 -0.0000 0.0000 -0.0000
39.550 -0.0000 0.0000 -0.0000
39.600 -0.0000 0.0000 -0.0000
39.650 -0.0000 0.0000 -0.0000
39.700 -0.0000 0.0000 -0.0000
39.750 -0.0000 0.0000 -0.0000
39.800 -0.0000 0.0000 -0.0000
39.850 -0.0000 0.0000 -0.0000
39.900 -0.0000 0.0000 -0.0000
39.950 -0.0000 0.0000 -0.0000

